Efficient Computation of the Quantum Rate-Distortion Function

The quantum rate-distortion function plays a fundamental role in quantum information theory, however there is currently no practical algorithm which can efficiently compute this function to high accuracy for moderate channel dimensions. In this paper, we show how symmetry reduction can significantly simplify common instances of the entanglement-assisted quantum rate-distortion problems. This allows us to better understand the properties of the quantum channels which obtain the optimal rate-distortion trade-off, while also allowing for more efficient computation of the quantum rate-distortion function regardless of the numerical algorithm being used. Additionally, we propose an inexact variant of the mirror descent algorithm to compute the quantum rate-distortion function with provable sublinear convergence rates. We show how this mirror descent algorithm is related to Blahut-Arimoto and expectation-maximization methods previously used to solve similar problems in information theory. Using these techniques, we present the first numerical experiments to compute a multi-qubit quantum rate-distortion function, and show that our proposed algorithm solves faster and to higher accuracy when compared to existing methods.

==> figures/data/channel_capacities.csv <==
i,ccdflt,ccheur,ccbckt,cqdflt,cqheur,cqbckt,eadflt,eaheur,eabckt
0,0.27540627,0.27540627,0.27540627,0.006544614,0.002914694,0.001410041,0.564039997,0.564039997,0.564039997
1,0.047845459,0.047845459,0.047845459,0.006415712,0.001016073,0.000759702,0.527001789,0.527001789,0.527001789
2,0.047110377,0.314303529,0.014917766,0.006288934,0.001003904,0.000413726,0.482355905,0.715349728,0.246404364
3,0.04637256,0.171780527,0.00783062,0.00616427,0.000205372,0.000256492,0.431310702,0.700648984,0.063895745
4,0.045632194,0.11155577,0.004128618,0.00604171,0.000151593,0.000179201,0.376258429,0.067413576,0.001068791
5,0.044889499,0.038908928,0.001859213,0.005921242,8.78E-05,0.000122821,0.320095798,0.683303202,6.67E-05
6,0.04414472,0.027082479,0.001204299,0.005802856,0.00033038,9.04E-05,0.265681004,0.484861028,3.40E-07
7,0.043398135,0.01089497,0.000839953,0.005686542,0.000124861,7.18E-05,0.215401203,0.031755348,6.48E-10
8,0.042650052,0.006901628,0.000258736,0.005572288,2.66E-05,5.41E-05,0.170891981,0.022077628,3.84E-13
9,0.041900812,0.004712895,0.000182815,0.005460082,2.16E-05,4.61E-05,0.13295897,0.0005233,1.63E-14
10,0.041150785,0.00302526,0.000147017,0.005349912,1.94E-05,3.65E-05,0.101678619,1.03E-06,2.53E-14
11,0.040400376,0.001914268,6.61E-05,0.005241767,7.55E-06,1.85E-05,0.07660024,1.05E-09,1.89E-14
12,0.039650019,0.001251867,4.51E-05,0.005135633,0.000627055,1.26E-05,0.056966776,3.50E-12,1.89E-14
13,0.03890018,0.000702106,3.93E-05,0.005031496,6.22E-06,1.16E-05,0.041900046,3.04E-14,1.25E-14
14,0.038151351,0.000619705,2.94E-05,0.004929343,2.04E-06,9.15E-06,0.03052972,2.15E-14,1.89E-14
15,0.037404053,0.000557918,1.88E-05,0.004829159,1.21E-06,6.01E-06,0.022068377,2.27E-14,1.25E-14
16,0.036658832,0.000268345,1.31E-05,0.004730927,1.03E-06,4.34E-06,0.015845289,8.65E-15,1.51E-14
17,0.035916253,0.00155046,1.16E-05,0.004634633,9.82E-07,4.11E-06,0.011313156,1.76E-14,1.89E-14
18,0.035176901,0.007472236,1.05E-05,0.004540258,8.78E-07,3.17E-06,0.008039513,2.40E-14,2.15E-14
19,0.034441378,0.000470079,4.92E-06,0.004447785,8.24E-07,2.24E-06,0.00569102,2.79E-14,2.02E-14
20,0.033710293,8.11E-05,4.29E-06,0.004357196,7.84E-07,1.90E-06,0.004015745,1.89E-14,1.63E-14
21,0.032984265,3.42E-05,3.98E-06,0.004268471,5.61E-07,1.80E-06,0.002826267,2.02E-14,2.02E-14
22,0.032263911,2.46E-05,3.55E-06,0.004181591,3.34E-05,1.40E-06,0.001984935,2.53E-14,1.76E-14
23,0.031549849,1.71E-05,2.87E-06,0.004096535,4.94E-07,1.29E-06,0.001391695,2.02E-14,2.27E-14
24,0.030842686,1.57E-05,2.46E-06,0.004013281,2.78E-07,1.22E-06,0.000974438,1.12E-14,2.27E-14
25,0.03014302,1.92E-05,2.29E-06,0.003931808,2.64E-07,1.16E-06,0.000681551,1.76E-14,1.51E-14
26,0.029451428,1.16E-05,2.16E-06,0.003852092,2.25E-07,7.80E-07,0.000476294,2.27E-14,1.76E-14
27,0.028768468,1.11E-05,1.11E-06,0.003774111,1.90E-07,6.81E-07,0.000332632,1.51E-14,2.02E-14
28,0.028094671,1.02E-05,7.13E-07,0.00369784,1.51E-06,6.60E-07,0.000232184,1.76E-14,2.15E-14
29,0.027430536,6.90E-06,6.26E-07,0.003623255,9.17E-07,2.35E-07,0.000162006,2.27E-14,1.25E-14
30,0.026776532,2.82E-05,5.92E-07,0.003550331,1.21E-07,2.20E-07,1.13E-04,2.66E-14,2.02E-14
31,0.026133088,2.98E-05,4.59E-07,0.003479043,1.09E-07,2.11E-07,7.88E-05,1.63E-14,1.12E-14
32,0.025500596,5.81E-06,3.98E-07,0.003409364,1.06E-07,1.95E-07,5.50E-05,2.27E-14,2.02E-14
33,0.024879406,5.26E-06,3.77E-07,0.003341268,9.57E-08,1.87E-07,3.83E-05,1.76E-14,2.15E-14
34,0.024269827,5.16E-06,3.58E-07,0.003274728,8.51E-08,1.82E-07,2.67E-05,1.76E-14,2.02E-14
35,0.023672125,4.79E-06,3.19E-07,0.003209718,4.06E-07,1.72E-07,1.86E-05,1.51E-14,1.63E-14
36,0.02308652,4.51E-06,2.96E-07,0.00314621,1.39E-07,1.67E-07,1.30E-05,2.79E-14,1.38E-14
37,0.022513192,4.95E-05,2.85E-07,0.003084176,6.71E-08,1.61E-07,9.05E-06,1.76E-14,1.89E-14
38,0.02195228,4.64E-06,5.44E-08,0.003023589,5.93E-08,1.57E-07,6.31E-06,2.53E-14,1.89E-14
39,0.021403879,3.65E-06,2.56E-08,0.002964421,5.77E-08,1.50E-07,4.40E-06,2.66E-14,2.79E-14
40,0.020868048,3.57E-06,2.13E-08,0.002906643,5.55E-08,1.44E-07,3.07E-06,1.76E-14,1.76E-14
41,0.020344806,3.45E-06,2.03E-08,0.002850229,4.92E-08,1.40E-07,2.14E-06,1.38E-14,2.15E-14
42,0.019834142,3.21E-06,1.61E-08,0.002795149,7.17E-07,1.36E-07,1.49E-06,1.76E-14,1.89E-14
43,0.019336008,8.40E-06,1.41E-08,0.002741376,5.94E-08,4.56E-08,1.04E-06,2.02E-14,1.89E-14
44,0.01885033,5.85E-06,1.31E-08,0.002688882,3.65E-08,3.87E-08,7.26E-07,1.38E-14,2.15E-14
45,0.018377005,2.51E-06,1.23E-08,0.00263764,3.55E-08,3.81E-08,5.07E-07,1.12E-14,1.25E-14
46,0.017915906,2.42E-06,1.19E-08,0.00258762,3.28E-08,3.62E-08,3.54E-07,1.63E-14,2.66E-14
47,0.017466885,2.37E-06,3.98E-09,0.002538796,3.01E-08,2.34E-08,2.47E-07,2.27E-14,1.63E-14
48,0.017029775,2.30E-06,3.19E-09,0.002491141,2.97E-08,2.07E-08,1.72E-07,2.27E-14,1.38E-14
49,0.016604392,2.64E-06,2.99E-09,0.002444627,6.51E-08,2.03E-08,1.20E-07,1.38E-14,1.89E-14
50,0.016190539,5.31E-05,2.81E-09,0.002399227,3.52E-08,1.98E-08,8.39E-08,2.92E-14,1.76E-14
51,0.015788005,1.51E-06,2.28E-09,0.002354916,2.31E-08,1.57E-08,5.86E-08,2.15E-14,2.02E-14
52,0.015396571,1.44E-06,2.17E-09,0.002311666,2.22E-08,1.48E-08,4.09E-08,1.51E-14,1.38E-14
53,0.015016008,1.41E-06,2.08E-09,0.002269452,2.17E-08,1.45E-08,2.86E-08,1.89E-14,1.89E-14
54,0.014646084,1.03E-06,7.35E-10,0.002228249,1.96E-08,1.38E-08,2.00E-08,2.15E-14,2.02E-14
55,0.014286558,2.49E-05,5.26E-10,0.002188031,3.82E-08,1.30E-08,1.39E-08,2.02E-14,1.63E-14
56,0.013937189,0.000303001,4.55E-10,0.002148773,1.52E-07,1.26E-08,9.74E-09,2.79E-14,2.27E-14
57,0.013597731,1.16E-05,4.04E-10,0.002110451,1.68E-08,1.24E-08,6.81E-09,2.02E-14,1.76E-14
58,0.013267939,9.27E-07,3.61E-10,0.002073042,1.37E-08,1.19E-08,4.76E-09,1.89E-14,1.51E-14
59,0.012947567,2.00E-07,3.42E-10,0.002036522,1.34E-08,1.15E-08,3.33E-09,2.02E-14,2.02E-14
60,0.01263637,9.58E-08,3.29E-10,0.002000867,1.25E-08,1.12E-08,2.32E-09,2.15E-14,1.63E-14
61,0.012334104,7.99E-08,2.02E-10,0.001966055,1.20E-08,1.11E-08,1.62E-09,1.76E-14,1.63E-14
62,0.012040526,6.93E-08,1.85E-10,0.001932064,1.30E-08,1.03E-08,1.14E-09,1.89E-14,2.27E-14
63,0.011755397,7.02E-08,1.80E-10,0.001898873,1.01E-08,1.01E-08,7.94E-10,2.15E-14,1.63E-14
64,0.011478481,5.93E-08,1.64E-10,0.001866459,1.00E-08,9.90E-09,5.56E-10,1.51E-14,1.38E-14
65,0.011209543,4.63E-08,1.45E-10,0.001834803,9.25E-09,3.16E-09,3.89E-10,1.51E-14,2.53E-14
66,0.010948353,4.35E-08,1.32E-10,0.001803884,9.07E-09,2.68E-09,2.72E-10,1.89E-14,1.25E-14
67,0.010694687,2.15E-08,1.28E-10,0.001773683,8.91E-09,2.60E-09,1.90E-10,1.76E-14,1.51E-14
68,0.010448321,1.55E-07,1.23E-10,0.001744179,4.88E-09,2.56E-09,1.33E-10,1.76E-14,1.63E-14
69,0.010209039,1.81E-06,8.47E-11,0.001715355,2.32E-05,1.09E-09,9.31E-11,2.66E-14,1.51E-14
70,0.009976627,9.15E-10,6.84E-11,0.001687191,3.01E-08,1.04E-09,6.52E-11,2.40E-14,1.51E-14
71,0.009750875,8.32E-10,6.49E-11,0.001659671,6.73E-09,1.01E-09,4.56E-11,1.89E-14,1.38E-14
72,0.009531581,7.82E-10,6.35E-11,0.001632775,1.93E-09,9.60E-10,3.19E-11,2.02E-14,2.02E-14
73,0.009318544,4.97E-10,3.24E-11,0.001606489,8.78E-10,9.38E-10,2.24E-11,2.40E-14,1.63E-14
74,0.00911157,3.29E-09,2.56E-11,0.001580794,8.37E-10,9.21E-10,1.57E-11,2.02E-14,1.51E-14
75,0.008910469,2.10E-08,2.25E-11,0.001555675,8.21E-10,9.01E-10,1.10E-11,2.15E-14,2.15E-14
76,0.008715057,6.80E-10,2.13E-11,0.001531116,8.06E-10,8.80E-10,7.69E-12,2.40E-14,1.51E-14
77,0.008525152,1.22E-10,2.09E-11,0.001507102,7.80E-10,8.63E-10,5.40E-12,1.51E-14,1.76E-14
78,0.008340581,8.20E-11,2.08E-11,0.001483618,7.69E-10,8.49E-10,3.78E-12,1.25E-14,2.15E-14
79,0.008161172,7.07E-11,2.07E-11,0.00146065,7.38E-10,8.31E-10,2.66E-12,2.02E-14,1.89E-14
80,0.00798676,6.67E-11,2.05E-11,0.001438184,2.45E-09,6.33E-10,1.87E-12,1.63E-14,1.25E-14
81,0.007817184,6.43E-11,2.05E-11,0.001416205,3.57E-08,5.16E-10,1.31E-12,1.76E-14,2.02E-14
82,0.007652288,9.21E-11,2.05E-11,0.001394702,3.93E-10,5.08E-10,9.26E-13,1.76E-14,1.63E-14
83,0.007491922,5.42E-11,2.05E-11,0.001373661,3.90E-10,4.98E-10,6.58E-13,1.63E-14,1.63E-14
84,0.007335938,5.27E-11,2.05E-11,0.001353069,3.10E-10,2.22E-10,4.62E-13,1.12E-14,2.02E-14
85,0.007184194,5.08E-11,2.05E-11,0.001332916,1.76E-07,2.05E-10,3.28E-13,2.02E-14,1.51E-14
86,0.007036554,2.09E-11,2.05E-11,0.001313188,2.84E-07,2.01E-10,2.34E-13,1.89E-14,1.76E-14
87,0.006892883,3.08E-09,2.05E-11,0.001293874,1.37E-08,1.72E-10,1.69E-13,1.76E-14,1.51E-14
88,0.006753054,2.74E-09,2.04E-11,0.001274964,7.87E-09,1.62E-10,1.29E-13,2.02E-14,1.76E-14
89,0.006616941,2.44E-09,2.04E-11,0.001256447,6.05E-09,1.59E-10,1.02E-13,1.89E-14,1.76E-14
90,0.006484426,2.17E-09,2.04E-11,0.001238312,4.40E-09,1.57E-10,7.40E-14,2.15E-14,2.02E-14
91,0.006355391,1.93E-09,2.04E-11,0.001220549,3.68E-09,9.56E-11,4.97E-14,1.63E-14,1.76E-14
92,0.006229725,1.72E-09,2.04E-11,0.001203148,8.56E-09,9.56E-11,3.68E-14,1.89E-14,2.02E-14
93,0.006107319,1.53E-09,2.04E-11,0.001186101,1.21E-09,9.56E-11,4.07E-14,2.27E-14,1.63E-14
94,0.00598807,1.36E-09,2.04E-11,0.001169398,1.04E-09,9.56E-11,3.68E-14,1.76E-14,1.89E-14
95,0.005871876,1.21E-09,2.03E-11,0.001153029,7.56E-10,9.56E-11,2.79E-14,1.76E-14,1.63E-14
96,0.00575864,1.08E-09,2.03E-11,0.001136987,3.76E-11,9.56E-11,1.89E-14,1.63E-14,2.02E-14
97,0.005648269,9.65E-10,2.03E-11,0.001121262,3.76E-11,9.56E-11,2.79E-14,2.15E-14,2.27E-14
98,0.005540673,8.60E-10,2.03E-11,0.001105847,3.76E-11,9.56E-11,2.02E-14,1.76E-14,2.15E-14
99,0.005435764,7.67E-10,2.03E-11,0.001090734,3.76E-11,9.56E-11,2.02E-14,1.76E-14,1.12E-14
100,0.005435764,7.67E-10,2.03E-11,0.001090734,3.76E-11,9.56E-11,2.02E-14,1.76E-14,1.12E-14


==> figures/data/cq32.csv <==
i,f_eval_bckt,dflt,heur,bckt,,,,,,,,,
1,1,0.006544614,0.002914694,0.001410041,,,,,,,,,
2,3,0.006415712,0.001016073,0.000759702,,,,,,,,,
3,4,0.006288934,0.001003904,0.000413726,,,,,,,,,
4,6,0.00616427,0.000205372,0.000256492,,,,,,,,,
5,8,0.00604171,0.000151593,0.000179201,,,,,,,,,
6,9,0.005921242,8.78E-05,0.000122821,,,,,,,,,
7,11,0.005802856,0.00033038,9.04E-05,,,,,,,,,
8,15,0.005686542,0.000124861,7.18E-05,,,,,,,,,
9,16,0.005572288,2.66E-05,5.41E-05,,,,,,,,,
10,18,0.005460082,2.16E-05,4.61E-05,,,,,,,,,
11,19,0.005349912,1.94E-05,3.65E-05,,,,,,,,,
12,22,0.005241767,7.55E-06,1.85E-05,,,,,,,,,
13,25,0.005135633,0.000627055,1.26E-05,,,,,,,,,
14,26,0.005031496,6.22E-06,1.16E-05,,,,,,,,,
15,28,0.004929343,2.04E-06,9.15E-06,,,,,,,,,
16,34,0.004829159,1.21E-06,6.01E-06,,,,,,,,,
17,35,0.004730927,1.03E-06,4.34E-06,,,,,,,,,
18,37,0.004634633,9.82E-07,4.11E-06,,,,,,,,,
19,38,0.004540258,8.78E-07,3.17E-06,,,,,,,,,
20,41,0.004447785,8.24E-07,2.24E-06,,,,,,,,,
21,42,0.004357196,7.84E-07,1.90E-06,,,,,,,,,
22,43,0.004268471,5.61E-07,1.80E-06,,,,,,,,,
23,50,0.004181591,3.34E-05,1.40E-06,,,,,,,,,
24,51,0.004096535,4.94E-07,1.29E-06,,,,,,,,,
25,52,0.004013281,2.78E-07,1.22E-06,,,,,,,,,
26,53,0.003931808,2.64E-07,1.16E-06,,,,,,,,,
27,59,0.003852092,2.25E-07,7.80E-07,,,,,,,,,
28,60,0.003774111,1.90E-07,6.81E-07,,,,,,,,,
29,61,0.00369784,1.51E-06,6.60E-07,,,,,,,,,
30,64,0.003623255,9.17E-07,2.35E-07,,,,,,,,,
31,67,0.003550331,1.21E-07,2.20E-07,,,,,,,,,
32,68,0.003479043,1.09E-07,2.11E-07,,,,,,,,,
33,70,0.003409364,1.06E-07,1.95E-07,,,,,,,,,
34,73,0.003341268,9.57E-08,1.87E-07,,,,,,,,,
35,74,0.003274728,8.51E-08,1.82E-07,,,,,,,,,
36,76,0.003209718,4.06E-07,1.72E-07,,,,,,,,,
37,83,0.00314621,1.39E-07,1.67E-07,,,,,,,,,
38,84,0.003084176,6.71E-08,1.61E-07,,,,,,,,,
39,85,0.003023589,5.93E-08,1.57E-07,,,,,,,,,
40,88,0.002964421,5.77E-08,1.50E-07,,,,,,,,,
41,92,0.002906643,5.55E-08,1.44E-07,,,,,,,,,
42,93,0.002850229,4.92E-08,1.40E-07,,,,,,,,,
43,94,0.002795149,7.17E-07,1.36E-07,,,,,,,,,
44,98,0.002741376,5.94E-08,4.56E-08,,,,,,,,,
45,99,0.002688882,3.65E-08,3.87E-08,,,,,,,,,
46,100,0.00263764,3.55E-08,3.81E-08,,,,,,,,,
47,103,0.00258762,3.28E-08,3.62E-08,,,,,,,,,
48,104,0.002538796,3.01E-08,2.34E-08,,,,,,,,,
49,105,0.002491141,2.97E-08,2.07E-08,,,,,,,,,
50,108,0.002444627,6.51E-08,2.03E-08,,,,,,,,,
51,109,0.002399227,3.52E-08,1.98E-08,,,,,,,,,
52,111,0.002354916,2.31E-08,1.57E-08,,,,,,,,,
53,112,0.002311666,2.22E-08,1.48E-08,,,,,,,,,
54,115,0.002269452,2.17E-08,1.45E-08,,,,,,,,,
55,118,0.002228249,1.96E-08,1.38E-08,,,,,,,,,
56,119,0.002188031,3.82E-08,1.30E-08,,,,,,,,,
57,121,0.002148773,1.52E-07,1.26E-08,,,,,,,,,
58,125,0.002110451,1.68E-08,1.24E-08,,,,,,,,,
59,126,0.002073042,1.37E-08,1.19E-08,,,,,,,,,
60,127,0.002036522,1.34E-08,1.15E-08,,,,,,,,,
61,135,0.002000867,1.25E-08,1.12E-08,,,,,,,,,
62,136,0.001966055,1.20E-08,1.11E-08,,,,,,,,,
63,138,0.001932064,1.30E-08,1.03E-08,,,,,,,,,
64,139,0.001898873,1.01E-08,1.01E-08,,,,,,,,,
65,141,0.001866459,1.00E-08,9.90E-09,,,,,,,,,
66,146,0.001834803,9.25E-09,3.16E-09,,,,,,,,,
67,147,0.001803884,9.07E-09,2.68E-09,,,,,,,,,
68,148,0.001773683,8.91E-09,2.60E-09,,,,,,,,,
69,158,0.001744179,4.88E-09,2.56E-09,,,,,,,,,
70,159,0.001715355,2.32E-05,1.09E-09,,,,,,,,,
71,160,0.001687191,3.01E-08,1.04E-09,,,,,,,,,
72,168,0.001659671,6.73E-09,1.01E-09,,,,,,,,,
73,169,0.001632775,1.93E-09,9.60E-10,,,,,,,,,
74,170,0.001606489,8.78E-10,9.38E-10,,,,,,,,,
75,178,0.001580794,8.37E-10,9.21E-10,,,,,,,,,
76,179,0.001555675,8.21E-10,9.01E-10,,,,,,,,,
77,180,0.001531116,8.06E-10,8.80E-10,,,,,,,,,
78,188,0.001507102,7.80E-10,8.63E-10,,,,,,,,,
79,189,0.001483618,7.69E-10,8.49E-10,,,,,,,,,
80,192,0.00146065,7.38E-10,8.31E-10,,,,,,,,,
81,193,0.001438184,2.45E-09,6.33E-10,,,,,,,,,
82,194,0.001416205,3.57E-08,5.16E-10,,,,,,,,,
83,197,0.001394702,3.93E-10,5.08E-10,,,,,,,,,
84,198,0.001373661,3.90E-10,4.98E-10,,,,,,,,,
85,199,0.001353069,3.10E-10,2.22E-10,,,,,,,,,
86,201,0.001332916,1.76E-07,2.05E-10,,,,,,,,,
87,202,0.001313188,2.84E-07,2.01E-10,,,,,,,,,
88,203,0.001293874,1.37E-08,1.72E-10,,,,,,,,,
89,205,0.001274964,7.87E-09,1.62E-10,,,,,,,,,
90,206,0.001256447,6.05E-09,1.59E-10,,,,,,,,,
91,207,0.001238312,4.40E-09,1.57E-10,,,,,,,,,
92,210,0.001220549,3.68E-09,9.56E-11,,,,,,,,,
93,,0.001203148,8.56E-09,,,,,,,,,,
94,,0.001186101,1.21E-09,,,,,,,,,,
95,,0.001169398,1.04E-09,,,,,,,,,,
96,,0.001153029,7.56E-10,,,,,,,,,,
97,,0.001136987,3.76E-11,,,,,,,,,,
98,,0.001121262,,,,,,,,,,,
99,,0.001105847,,,,,,,,,,,
100,,0.001090734,,,,,,,,,,,
105,,0.001019434,,,,,,,,,,,
110,,0.000954623,,,,,,,,,,,
115,,0.000895546,,,,,,,,,,,
120,,0.000841555,,,,,,,,,,,
125,,0.000792089,,,,,,,,,,,
130,,0.000746663,,,,,,,,,,,
135,,0.000704853,,,,,,,,,,,
140,,0.000666293,,,,,,,,,,,
145,,0.000630659,,,,,,,,,,,
150,,0.000597668,,,,,,,,,,,
155,,0.000567069,,,,,,,,,,,
160,,0.000538643,,,,,,,,,,,
165,,0.000512191,,,,,,,,,,,
170,,0.000487541,,,,,,,,,,,
175,,0.000464536,,,,,,,,,,,
180,,0.000443036,,,,,,,,,,,
185,,0.000422916,,,,,,,,,,,
190,,0.000404064,,,,,,,,,,,
195,,0.000386377,,,,,,,,,,,
200,,0.000369765,,,,,,,,,,,


==> figures/data/crd_analysis.csv <==
i,llb1,lb1,ub1,uub1,mmx1,pred1,llb2,lb2,ub2,uub2,mmx2,pred2,llb4,lb4,ub4,uub4,mmx4,pred4
0,0.198466608,0.288996821,0.717823763,0.971404855,0.368324959,1,0.546882264,0.712308599,1.454467541,1.846105122,0.872888392,1,1.794395357,2.207771107,3.510670643,4.05228132,2.630151243,1
1,0.00532359,0.039538752,0.28227419,0.527644174,0.005337973,0.909506296,0.00538191,0.030418553,0.331013507,0.695595478,0.017413955,0.621463449,0.001418221,0.007362497,0.120276457,0.349258635,0.0106103,0.133948044
2,0.00444794,0.032813081,0.21520677,0.405762461,0.004603152,0.827201703,0.002250802,0.012454721,0.129048117,0.273476406,0.007572416,0.386216819,2.84E-05,1.46E-04,0.008431279,0.019630532,2.07E-04,0.017942078
3,0.003728517,0.027257445,0.154869552,0.294758879,0.003957302,0.752345157,0.000929213,0.005474136,0.053363246,0.097555788,0.003130699,0.240019636,5.50E-07,3.29E-06,2.20E-03,0.004101981,3.73E-06,0.002403306
4,0.003136561,0.02208394,0.113182928,0.210116108,0.003391996,0.684262657,0.000371727,0.002306887,0.026147135,0.04292754,0.001257838,0.149163431,1.05E-08,7.49E-08,8.13E-04,1.89E-03,6.71E-08,0.000321918
5,0.002648543,0.017601162,0.08076188,0.15241018,0.002899233,0.622341195,1.43E-04,0.000978961,0.014675871,0.022990877,4.97E-04,0.09269962,2.16E-10,1.73E-09,3.46E-04,1.09E-03,1.21E-09,4.31203E-05
6,0.002186621,0.014463661,0.059114777,0.109450243,0.002471436,0.566023235,5.68E-05,0.000422622,0.009166911,0.014430665,1.95E-04,0.057609426,4.30E-12,3.78E-11,1.63E-04,7.12E-04,2.17E-11,5.77588E-06
7,1.78E-03,0.011153762,4.58E-02,0.076088613,0.002101483,0.514801696,2.22E-05,1.91E-04,0.006272614,0.010262562,7.59E-05,0.035802153,7.75E-14,8.52E-13,7.41E-05,5.02E-04,3.90E-13,7.73668E-07
8,1.45E-03,0.008902314,3.56E-02,0.054780613,0.001782733,0.468215384,8.57E-06,8.95E-05,0.004565984,0.00723359,2.95E-05,0.022249729,1.28E-15,1.86E-14,3.49E-05,3.61E-04,6.73E-15,1.03631E-07
9,1.18E-03,6.86E-03,2.80E-02,0.041460754,0.001509053,0.42584484,3.42E-06,3.83E-05,3.49E-03,5.44E-03,1.14E-05,0.013827393,-3.20E-16,6.41E-16,1.70E-05,2.75E-04,-3.20E-16,1.39E-08
10,9.63E-04,5.07E-03,2.26E-02,0.032496324,0.00127483,0.387308563,1.45E-06,1.63E-05,2.73E-03,4.30E-03,4.43E-06,0.00859322,-3.20E-16,0.00E+00,8.74E-06,2.21E-04,0.00E+00,1.86E-09
11,7.86E-04,3.71E-03,1.85E-02,0.026655513,0.001074977,0.352259576,5.60E-07,7.29E-06,2.20E-03,3.39E-03,1.72E-06,0.005340372,0.00E+00,0.00E+00,4.34E-06,1.81E-04,0.00E+00,2.49E-10
12,6.43E-04,2.82E-03,1.52E-02,0.02131534,0.000904923,0.320382303,2.14E-07,3.17E-06,1.80E-03,2.72E-03,6.64E-07,0.003318846,0.00E+00,0.00E+00,2.19E-06,1.50E-04,0,3.34E-11
13,5.26E-04,2.06E-03,1.26E-02,0.01760717,0.000760592,0.291389721,9.08E-08,1.36E-06,1.50E-03,2.23E-03,2.57E-07,0.002062541,0.00E+00,0.00E+00,1.18E-06,1.29E-04,0,4.47E-12
14,4.31E-04,1.45E-03,1.06E-02,0.014785319,0.000638378,0.265020786,3.77E-08,6.15E-07,1.26E-03,1.87E-03,9.93E-08,0.001281794,0,0,6.15E-07,1.10E-04,0,5.99E-13
15,3.10E-04,1.08E-03,9.05E-03,0.012538832,0.000535111,0.241038074,1.37E-08,2.75E-07,1.08E-03,1.59E-03,3.84E-08,0.000796588,0,0,3.18E-07,9.62E-05,0,8.02E-14
16,2.15E-04,7.99E-04,7.88E-03,0.010961202,0.000448022,0.219225646,5.20E-09,1.27E-07,9.20E-04,1.35E-03,1.48E-08,0.00049505,0,0,1.70E-07,8.48E-05,0,1.07E-14
17,1.45E-04,5.86E-04,6.86E-03,0.009654195,0.000374707,0.199387105,2.07E-09,5.33E-08,7.93E-04,1.14E-03,5.74E-09,0.000307656,0,0,9.27E-08,7.51E-05,0,1.33E-15
18,9.51E-05,4.44E-04,6.06E-03,0.008534544,0.000313084,0.181343827,8.26E-10,2.25E-08,6.97E-04,9.73E-04,2.22E-09,0.000191197,0,0,4.80E-08,6.67E-05,0,2.22E-16
19,6.46E-05,3.36E-04,5.36E-03,0.007625353,0.000261365,0.164933353,3.24E-10,1.09E-08,6.11E-04,8.53E-04,8.58E-10,0.000118822,0,0,2.48E-08,5.99E-05,0,0.00E+00
20,4.17E-05,2.56E-04,4.76E-03,0.006854383,0.000218015,0.150007923,1.26E-10,5.12E-09,5.37E-04,7.52E-04,3.32E-10,7.38E-05,0,0,1.24E-08,5.39E-05,0,0.00E+00
21,2.72E-05,1.95E-04,4.24E-03,0.006186479,0.000181723,0.13643315,5.01E-11,2.29E-09,4.77E-04,6.67E-04,1.28E-10,4.59E-05,0,0,6.14E-09,4.87E-05,0,0.00E+00
22,1.75E-05,1.55E-04,3.80E-03,0.005580695,0.000151372,0.124086809,1.94E-11,1.05E-09,4.30E-04,5.94E-04,4.96E-11,2.85E-05,0,0,3.04E-09,4.43E-05,0,0.00E+00
23,1.19E-05,1.22E-04,3.43E-03,0.005063432,1.26E-04,0.112857734,7.64E-12,5.04E-10,3.83E-04,5.39E-04,1.92E-11,1.77E-05,0,0,1.51E-09,4.05E-05,0,0.00E+00
24,8.49E-06,9.36E-05,3.06E-03,0.004612141,1.05E-04,0.10264482,2.86E-12,2.42E-10,3.44E-04,4.92E-04,7.42E-12,1.10E-05,0,0,7.49E-10,3.69E-05,0,0.00E+00
25,5.68E-06,6.97E-05,2.80E-03,0.004204979,8.72E-05,0.09335611,1.08E-12,1.10E-10,3.15E-04,4.52E-04,2.87E-12,6.85E-06,0,0,3.79E-10,3.37E-05,0,0.00E+00
26,3.68E-06,5.29E-05,2.55E-03,0.00387577,7.25E-05,0.08490797,4.12E-13,5.20E-11,2.88E-04,4.15E-04,1.11E-12,4.25E-06,0,0,1.95E-10,3.08E-05,0,0.00E+00
27,2.39E-06,4.10E-05,2.34E-03,0.003569887,6.02E-05,0.077224333,1.55E-13,2.27E-11,2.66E-04,3.82E-04,4.28E-13,2.64E-06,0,0,1.01E-10,2.83E-05,0,0.00E+00
28,1.56E-06,3.04E-05,2.16E-03,0.003286286,5.00E-05,0.070236017,5.89E-14,1.06E-11,2.39E-04,3.54E-04,1.65E-13,1.64E-06,0,0,5.22E-11,2.59E-05,0,0.00E+00
29,1.02E-06,2.31E-05,1.98E-03,0.003067622,4.15E-05,0.0638801,2.24E-14,5.02E-12,2.18E-04,3.28E-04,6.34E-14,1.02E-06,0,0,2.78E-11,2.39E-05,0,0.00E+00
30,6.63E-07,1.79E-05,1.83E-03,0.002858249,3.45E-05,0.058099353,8.33E-15,2.24E-12,1.97E-04,3.03E-04,2.40E-14,6.35E-07,0,0,1.48E-11,2.20E-05,0,0.00E+00
31,4.34E-07,1.37E-05,1.70E-03,0.002659347,2.86E-05,0.052841727,2.88E-15,1.04E-12,1.80E-04,2.83E-04,8.97E-15,3.94E-07,0,0,7.85E-12,2.03E-05,0,0.00E+00
32,2.85E-07,1.06E-05,1.58E-03,0.002474168,2.37E-05,0.048059884,9.61E-16,4.76E-13,1.63E-04,2.65E-04,2.88E-15,2.45E-07,0,0,4.17E-12,1.87E-05,0,0
33,1.87E-07,8.18E-06,1.46E-03,0.002300784,1.97E-05,0.043710767,0.00E+00,2.11E-13,1.50E-04,2.48E-04,6.41E-16,1.52E-07,0,0,2.22E-12,1.73E-05,0,0
34,1.23E-07,6.25E-06,1.37E-03,0.00214545,1.63E-05,0.039755218,0.00E+00,9.71E-14,1.37E-04,2.33E-04,0.00E+00,9.47E-08,0,0,1.18E-12,1.62E-05,0,0
35,8.11E-08,4.69E-06,0.001276018,0.002003808,1.35E-05,0.036157621,0.00E+00,4.42E-14,1.26E-04,2.19E-04,0.00E+00,5.88E-08,0,0,6.27E-13,1.51E-05,0,0
36,5.36E-08,3.54E-06,1.20E-03,0.00189188,1.12E-05,0.032885584,0.00E+00,1.99E-14,1.15E-04,2.07E-04,0,3.66E-08,0,0,3.33E-13,1.40E-05,0,0
37,3.55E-08,2.71E-06,1.13E-03,0.001774311,9.30E-06,0.029909645,0.00E+00,8.65E-15,1.06E-04,1.95E-04,0.00E+00,2.27E-08,0,0,1.76E-13,1.30E-05,0,0
38,2.36E-08,2.11E-06,1.06E-03,0.001665501,7.71E-06,0.027203011,0.00E+00,3.20E-15,9.82E-05,1.84E-04,0.00E+00,1.41E-08,0,0,9.32E-14,1.21E-05,0,0
39,1.58E-08,1.68E-06,1.00E-03,0.001564725,6.39E-06,0.02474131,0.00E+00,9.61E-16,8.96E-05,1.74E-04,0.00E+00,8.77E-09,0,0,4.93E-14,1.12E-05,0,0
40,1.07E-08,1.33E-06,9.42E-04,0.001482358,5.29E-06,0.022502377,0.00E+00,0.00E+00,8.18E-05,1.65E-04,0.00E+00,5.45E-09,0,0,2.56E-14,1.04E-05,0,0
41,7.20E-09,1.08E-06,8.88E-04,0.001415365,4.38E-06,0.020466053,0.00E+00,0.00E+00,7.54E-05,1.56E-04,0.00E+00,3.39E-09,0,0,1.35E-14,9.72E-06,0,0
42,4.81E-09,8.37E-07,8.41E-04,1.35E-03,3.63E-06,0.018614005,0.00E+00,0.00E+00,6.97E-05,1.49E-04,0,2.11E-09,0,0,6.09E-15,9.06E-06,0,0
43,3.18E-09,6.46E-07,8.00E-04,1.30E-03,3.01E-06,0.016929554,0.00E+00,0.00E+00,6.42E-05,1.41E-04,0.00E+00,1.31E-09,0,0,2.88E-15,8.44E-06,0,0
44,2.10E-09,5.02E-07,7.56E-04,1.24E-03,2.49E-06,0.015397536,0.00E+00,0.00E+00,5.87E-05,1.34E-04,0.00E+00,8.13E-10,0,0,9.61E-16,7.87E-06,0,0
45,1.39E-09,3.87E-07,7.17E-04,1.19E-03,2.06E-06,0.014004156,0.00E+00,0.00E+00,5.42E-05,1.28E-04,0,5.05E-10,0,0,0,7.34E-06,0,0
46,9.21E-10,2.95E-07,6.76E-04,1.14E-03,1.71E-06,0.012736868,0.00E+00,0.00E+00,5.04E-05,1.22E-04,0,3.14E-10,0,0,0,6.85E-06,0,0
47,6.19E-10,2.26E-07,6.42E-04,1.09E-03,1.41E-06,0.011584262,0.00E+00,0.00E+00,4.73E-05,1.16E-04,0,1.95E-10,0,0,0,6.47E-06,0,0
48,4.17E-10,1.72E-07,6.09E-04,1.05E-03,1.17E-06,0.010535959,0.00E+00,0,4.48E-05,1.11E-04,0,1.21E-10,0,0,0,6.12E-06,0,0
49,2.83E-10,1.31E-07,5.81E-04,1.01E-03,9.70E-07,0.009582521,0.00E+00,0,4.19E-05,1.07E-04,0,7.54E-11,0,0,0,5.80E-06,0,0
50,1.91E-10,1.05E-07,5.58E-04,9.67E-04,8.03E-07,0.008715363,0,0,3.96E-05,1.02E-04,0,4.69E-11,0,0,0,5.49E-06,0,0
51,1.28E-10,8.40E-08,5.37E-04,9.30E-04,6.65E-07,0.007926678,0,0,3.69E-05,9.78E-05,0,2.91E-11,0,0,0,5.20E-06,0,0
52,8.48E-11,6.72E-08,5.16E-04,8.94E-04,5.50E-07,0.007209363,0,0,3.43E-05,9.38E-05,0,1.81E-11,0,0,0,4.89E-06,0,0
53,5.64E-11,5.30E-08,4.96E-04,8.58E-04,4.56E-07,0.006556961,0,0,3.16E-05,9.02E-05,0,1.12E-11,0,0,0,4.58E-06,0,0
54,3.70E-11,4.25E-08,4.70E-04,8.23E-04,3.77E-07,0.005963598,0,0,2.91E-05,8.68E-05,0,6.99E-12,0,0,0,4.30E-06,0,0
55,2.41E-11,3.42E-08,4.51E-04,7.90E-04,3.12E-07,0.00542393,0,0,2.69E-05,8.37E-05,0,4.34E-12,0,0,0,4.03E-06,0,0
56,1.58E-11,2.79E-08,4.31E-04,7.58E-04,2.58E-07,0.004933098,0,0,2.48E-05,8.08E-05,0,2.70E-12,0,0,0,3.79E-06,0,0
57,1.03E-11,2.23E-08,4.13E-04,7.28E-04,2.14E-07,0.004486684,0,0,2.29E-05,7.80E-05,0,1.68E-12,0,0,0,3.56E-06,0,0
58,6.71E-12,1.75E-08,3.97E-04,6.96E-04,1.77E-07,0.004080667,0,0,2.14E-05,7.52E-05,0,1.04E-12,0,0,0,3.34E-06,0,0
59,4.37E-12,1.38E-08,3.82E-04,6.65E-04,1.47E-07,0.003711392,0,0,1.99E-05,7.25E-05,0,6.48E-13,0,0,0,3.14E-06,0,0
60,2.81E-12,1.09E-08,3.68E-04,6.36E-04,1.21E-07,0.003375535,0,0,1.84E-05,7.00E-05,0,4.03E-13,0,0,0,2.95E-06,0,0
61,1.81E-12,8.78E-09,3.56E-04,6.13E-04,1.00E-07,0.00307007,0,0,1.72E-05,6.76E-05,0,2.50E-13,0,0,0,2.77E-06,0,0
62,1.16E-12,7.49E-09,3.44E-04,5.91E-04,8.31E-08,0.002792248,0,0,1.59E-05,6.52E-05,0,1.55E-13,0,0,0,2.60E-06,0,0
63,7.46E-13,6.11E-09,3.30E-04,5.70E-04,6.88E-08,0.002539567,0,0,1.47E-05,6.29E-05,0,9.66E-14,0,0,0,2.44E-06,0,0
64,4.79E-13,4.66E-09,3.19E-04,5.50E-04,5.69E-08,0.002309752,0,0,1.35E-05,6.07E-05,0,6.00E-14,0,0,0,2.30E-06,0,0
65,3.07E-13,3.55E-09,3.06E-04,5.31E-04,4.71E-08,0.002100734,0,0,1.25E-05,5.85E-05,0,3.73E-14,0,0,0,2.16E-06,0,0
66,1.97E-13,2.71E-09,2.94E-04,5.13E-04,3.90E-08,0.001910631,0,0,1.16E-05,5.66E-05,0,2.31E-14,0,0,0,2.03E-06,0,0
67,1.26E-13,2.06E-09,2.84E-04,4.96E-04,3.23E-08,0.001737731,0,0,1.07E-05,5.49E-05,0,1.44E-14,0,0,0,1.91E-06,0,0
68,8.01E-14,1.61E-09,2.74E-04,4.79E-04,2.67E-08,0.001580477,0,0,9.88E-06,5.34E-05,0,8.88E-15,0,0,0,1.79E-06,0,0
69,5.06E-14,1.24E-09,2.65E-04,4.62E-04,2.21E-08,0.001437454,0,0,9.15E-06,5.18E-05,0,5.55E-15,0,0,0,1.69E-06,0,0
70,3.17E-14,9.54E-10,2.56E-04,4.44E-04,1.83E-08,0.001307374,0,0,8.58E-06,5.01E-05,0,3.55E-15,0,0,0,1.59E-06,0,0
71,1.95E-14,7.31E-10,2.48E-04,4.27E-04,1.51E-08,0.001189064,0,0,8.12E-06,4.86E-05,0,2.22E-15,0,0,0,1.49E-06,0,0
72,1.15E-14,5.61E-10,2.41E-04,4.11E-04,1.25E-08,0.001081462,0,0,7.73E-06,4.72E-05,0,1.33E-15,0,0,0,1.41E-06,0,0
73,6.73E-15,4.30E-10,2.34E-04,3.95E-04,1.04E-08,0.000983596,0,0,7.35E-06,4.59E-05,0,8.88E-16,0,0,0,1.32E-06,0,0
74,3.52E-15,3.30E-10,2.26E-04,3.81E-04,8.59E-09,0.000894587,0,0,7.00E-06,4.47E-05,0,4.44E-16,0,0,0,1.24E-06,0,0
75,1.28E-15,2.53E-10,2.18E-04,3.68E-04,7.11E-09,0.000813632,0,0,6.60E-06,4.36E-05,0,2.22E-16,0,0,0,1.17E-06,0,0
76,1.28E-15,1.94E-10,2.11E-04,3.56E-04,5.88E-09,0.000740004,0,0,6.19E-06,4.25E-05,0,2.22E-16,0,0,0,1.10E-06,0,0
77,1.28E-15,1.49E-10,2.03E-04,3.45E-04,4.87E-09,0.000673038,0,0,5.79E-06,4.14E-05,0,2.22E-16,0,0,0,1.04E-06,0,0
78,1.28E-15,1.14E-10,1.96E-04,3.33E-04,4.03E-09,0.000612132,0,0,5.40E-06,4.04E-05,0,0,0,0,0,9.76E-07,0,0
79,1.28E-15,8.81E-11,1.90E-04,3.23E-04,3.33E-09,0.000556738,0,0,5.00E-06,3.94E-05,0,0,0,0,0,9.18E-07,0,0
80,1.28E-15,6.85E-11,1.86E-04,3.12E-04,2.76E-09,0.000506357,0,0,4.68E-06,3.85E-05,0,0,0,0,0,8.64E-07,0,0
81,1.28E-15,5.32E-11,1.81E-04,3.02E-04,2.28E-09,0.000460535,0,0,4.40E-06,3.76E-05,0,0,0,0,0,8.14E-07,0,0
82,1.28E-15,4.13E-11,1.76E-04,2.93E-04,1.89E-09,0.000418859,0,0,4.13E-06,3.66E-05,0,0,0,0,0,7.66E-07,0,0
83,1.28E-15,3.17E-11,1.70E-04,2.83E-04,1.56E-09,0.000380955,0,0,3.88E-06,3.57E-05,0,0,0,0,0,7.21E-07,0,0
84,1.28E-15,2.47E-11,1.64E-04,2.74E-04,1.29E-09,0.000346481,0,0,3.66E-06,3.47E-05,0,0,0,0,0,6.79E-07,0,0
85,1.28E-15,1.92E-11,1.60E-04,2.66E-04,1.07E-09,0.000315127,0,0,3.48E-06,3.38E-05,0,0,0,0,0,6.39E-07,0,0
86,1.28E-15,1.49E-11,1.55E-04,2.58E-04,8.86E-10,0.00028661,0,0,3.31E-06,3.30E-05,0,0,0,0,0,6.02E-07,0,0
87,1.28E-15,1.17E-11,1.51E-04,2.50E-04,7.33E-10,0.000260673,0,0,3.15E-06,3.21E-05,0,0,0,0,0,5.67E-07,0,0
88,1.28E-15,9.31E-12,1.46E-04,2.42E-04,6.07E-10,0.000237084,0,0,2.96E-06,3.13E-05,0,0,0,0,0,5.34E-07,0,0
89,1.28E-15,7.37E-12,1.43E-04,2.35E-04,5.02E-10,0.00021563,0,0,2.78E-06,3.05E-05,0,0,0,0,0,5.03E-07,0,0
90,1.28E-15,5.84E-12,1.40E-04,2.28E-04,4.16E-10,0.000196116,0,0,2.61E-06,2.98E-05,0,0,0,0,0,4.73E-07,0,0
91,1.28E-15,4.68E-12,1.36E-04,2.21E-04,3.44E-10,0.000178369,0,0,2.46E-06,2.92E-05,0,0,0,0,0,4.46E-07,0,0
92,1.28E-15,3.77E-12,1.32E-04,2.14E-04,2.85E-10,0.000162228,0,0,2.31E-06,2.85E-05,0,0,0,0,0,4.20E-07,0,0
93,1.28E-15,2.99E-12,1.28E-04,2.08E-04,2.36E-10,0.000147547,0,0,2.19E-06,2.79E-05,0,0,0,0,0,3.96E-07,0,0
94,1.28E-15,2.34E-12,1.24E-04,2.01E-04,1.95E-10,0.000134195,0,0,2.09E-06,2.74E-05,0,0,0,0,0,3.77E-07,0,0
95,1.28E-15,1.83E-12,1.21E-04,1.96E-04,1.61E-10,0.000122051,0,0,1.99E-06,2.68E-05,0,0,0,0,0,3.58E-07,0,0
96,1.28E-15,1.44E-12,1.18E-04,1.91E-04,1.34E-10,0.000111006,0,0,1.88E-06,2.62E-05,0,0,0,0,0,3.41E-07,0,0
97,1.28E-15,1.14E-12,1.14E-04,1.87E-04,1.11E-10,0.000100961,0,0,1.76E-06,2.57E-05,0,0,0,0,0,3.24E-07,0,0
98,1.28E-15,8.88E-13,1.11E-04,1.83E-04,9.14E-11,9.18E-05,0,0,1.64E-06,2.52E-05,0,0,0,0,0,3.08E-07,0,0
99,1.28E-15,6.91E-13,1.08E-04,1.78E-04,7.57E-11,8.35E-05,0,0,1.53E-06,2.47E-05,0,0,0,0,0,2.93E-07,0,0
100,1.28E-15,5.35E-13,1.06E-04,1.74E-04,6.26E-11,7.60E-05,0,0,1.42E-06,2.42E-05,0,0,0,0,0,2.79E-07,0,0
101,1.28E-15,4.12E-13,1.03E-04,1.70E-04,5.18E-11,6.91E-05,0,0,1.33E-06,2.37E-05,0,0,0,0,0,2.66E-07,0,0
102,1.28E-15,3.17E-13,1.01E-04,1.67E-04,4.29E-11,6.28E-05,0,0,1.24E-06,2.33E-05,0,0,0,0,0,2.53E-07,0,0
103,1.28E-15,2.44E-13,9.81E-05,1.63E-04,3.55E-11,5.71E-05,0,0,1.16E-06,2.28E-05,0,0,0,0,0,2.41E-07,0,0
104,1.28E-15,1.87E-13,9.53E-05,1.60E-04,2.94E-11,5.20E-05,0,0,1.10E-06,2.24E-05,0,0,0,0,0,2.29E-07,0,0
105,1.28E-15,1.47E-13,9.24E-05,1.56E-04,2.43E-11,4.73E-05,0,0,1.05E-06,2.19E-05,0,0,0,0,0,2.18E-07,0,0
106,1.28E-15,1.15E-13,9.00E-05,1.53E-04,2.01E-11,4.30E-05,0,0,9.98E-07,2.15E-05,0,0,0,0,0,2.08E-07,0,0
107,1.28E-15,9.13E-14,8.82E-05,1.50E-04,1.66E-11,3.91E-05,0,0,9.42E-07,2.11E-05,0,0,0,0,0,1.98E-07,0,0
108,1.28E-15,7.11E-14,8.66E-05,1.48E-04,1.38E-11,3.56E-05,0,0,8.78E-07,2.07E-05,0,0,0,0,0,1.89E-07,0,0
109,1.28E-15,5.48E-14,8.48E-05,1.45E-04,1.14E-11,3.23E-05,0,0,8.18E-07,2.03E-05,0,0,0,0,0,1.80E-07,0,0
110,1.28E-15,4.16E-14,8.26E-05,1.43E-04,9.43E-12,2.94E-05,0,0,7.62E-07,1.99E-05,0,0,0,0,0,1.71E-07,0,0
111,1.28E-15,3.20E-14,8.02E-05,1.40E-04,7.80E-12,2.68E-05,0,0,7.11E-07,1.94E-05,0,0,0,0,0,1.63E-07,0,0
112,1.28E-15,2.43E-14,7.81E-05,1.38E-04,6.46E-12,2.43E-05,0,0,6.73E-07,1.90E-05,0,0,0,0,0,1.56E-07,0,0
113,1.28E-15,1.86E-14,7.61E-05,1.35E-04,5.34E-12,2.21E-05,0,0,6.40E-07,1.86E-05,0,0,0,0,0,1.49E-07,0,0
114,1.28E-15,1.38E-14,7.44E-05,1.33E-04,4.42E-12,2.01E-05,0,0,6.07E-07,1.82E-05,0,0,0,0,0,1.42E-07,0,0
115,1.28E-15,9.93E-15,7.27E-05,1.31E-04,3.66E-12,1.83E-05,0,0,5.74E-07,1.78E-05,0,0,0,0,0,1.35E-07,0,0
116,1.28E-15,6.73E-15,7.09E-05,1.29E-04,3.03E-12,1.67E-05,0,0,5.47E-07,1.75E-05,0,0,0,0,0,1.29E-07,0,0
117,1.28E-15,4.16E-15,6.91E-05,1.26E-04,2.50E-12,1.51E-05,0,0,5.21E-07,1.71E-05,0,0,0,0,0,1.23E-07,0,0
118,1.28E-15,2.24E-15,6.77E-05,1.24E-04,2.07E-12,1.38E-05,0,0,4.96E-07,1.68E-05,0,0,0,0,0,1.18E-07,0,0
119,1.28E-15,6.41E-16,6.65E-05,1.22E-04,1.71E-12,1.25E-05,0,0,4.72E-07,1.64E-05,0,0,0,0,0,1.13E-07,0,0
120,1.28E-15,6.41E-16,6.50E-05,1.20E-04,1.42E-12,1.14E-05,0,0,4.49E-07,1.61E-05,0,0,0,0,0,1.09E-07,0,0
121,1.28E-15,6.41E-16,6.34E-05,1.18E-04,1.17E-12,1.04E-05,0,0,4.28E-07,1.58E-05,0,0,0,0,0,1.04E-07,0,0
122,1.28E-15,6.41E-16,6.19E-05,1.16E-04,9.68E-13,9.43E-06,0,0,4.08E-07,1.56E-05,0,0,0,0,0,1.01E-07,0,0
123,1.28E-15,6.41E-16,6.02E-05,1.15E-04,8.00E-13,8.57E-06,0,0,3.88E-07,1.53E-05,0,0,0,0,0,9.69E-08,0,0
124,1.28E-15,6.41E-16,5.85E-05,1.13E-04,6.61E-13,7.80E-06,0,0,3.70E-07,1.50E-05,0,0,0,0,0,9.33E-08,0,0
125,1.28E-15,6.41E-16,5.69E-05,1.11E-04,5.46E-13,7.09E-06,0,0,3.52E-07,1.48E-05,0,0,0,0,0,8.99E-08,0,0
126,1.28E-15,6.41E-16,5.54E-05,1.09E-04,4.51E-13,6.45E-06,0,0,3.36E-07,1.46E-05,0,0,0,0,0,8.66E-08,0,0
127,1.28E-15,6.41E-16,5.41E-05,1.08E-04,3.72E-13,5.87E-06,0,0,3.20E-07,1.44E-05,0,0,0,0,0,8.34E-08,0,0
128,1.28E-15,6.41E-16,5.29E-05,1.06E-04,3.07E-13,5.33E-06,0,0,3.05E-07,1.41E-05,0,0,0,0,0,8.03E-08,0,0
129,1.28E-15,6.41E-16,5.17E-05,1.04E-04,2.53E-13,4.85E-06,0,0,2.90E-07,1.39E-05,0,0,0,0,0,7.74E-08,0,0
130,1.28E-15,6.41E-16,5.03E-05,1.02E-04,2.08E-13,4.41E-06,0,0,2.77E-07,1.37E-05,0,0,0,0,0,7.46E-08,0,0
131,1.28E-15,6.41E-16,4.90E-05,9.97E-05,1.72E-13,4.01E-06,0,0,2.64E-07,1.35E-05,0,0,0,0,0,7.19E-08,0,0
132,1.28E-15,6.41E-16,4.77E-05,9.77E-05,1.41E-13,3.65E-06,0,0,2.51E-07,1.32E-05,0,0,0,0,0,6.93E-08,0,0
133,1.28E-15,6.41E-16,4.65E-05,9.60E-05,1.15E-13,3.32E-06,0,0,2.40E-07,1.30E-05,0,0,0,0,0,6.68E-08,0,0
134,1.28E-15,6.41E-16,4.53E-05,9.44E-05,9.45E-14,3.02E-06,0,0,2.28E-07,1.28E-05,0,0,0,0,0,6.44E-08,0,0
135,1.28E-15,6.41E-16,4.41E-05,9.30E-05,7.75E-14,2.75E-06,0,0,2.15E-07,1.26E-05,0,0,0,0,0,6.20E-08,0,0
136,1.28E-15,6.41E-16,4.29E-05,9.15E-05,6.28E-14,2.50E-06,0,0,2.02E-07,1.24E-05,0,0,0,0,0,5.98E-08,0,0
137,1.28E-15,6.41E-16,4.18E-05,9.02E-05,5.09E-14,2.27E-06,0,0,1.90E-07,1.22E-05,0,0,0,0,0,5.77E-08,0,0
138,1.28E-15,6.41E-16,4.09E-05,8.89E-05,4.10E-14,2.07E-06,0,0,1.78E-07,1.20E-05,0,0,0,0,0,5.56E-08,0,0
139,1.28E-15,6.41E-16,4.01E-05,8.76E-05,3.30E-14,1.88E-06,0,0,1.67E-07,1.18E-05,0,0,0,0,0,5.36E-08,0,0
140,1.28E-15,6.41E-16,3.93E-05,8.64E-05,2.63E-14,1.71E-06,0,0,1.57E-07,1.15E-05,0,0,0,0,0,5.17E-08,0,0
141,1.28E-15,6.41E-16,3.85E-05,8.51E-05,2.11E-14,1.55E-06,0,0,1.47E-07,1.14E-05,0,0,0,0,0,4.99E-08,0,0
142,1.28E-15,6.41E-16,3.78E-05,8.39E-05,1.60E-14,1.41E-06,0,0,1.38E-07,1.12E-05,0,0,0,0,0,4.81E-08,0,0
143,1.28E-15,6.41E-16,3.71E-05,8.28E-05,1.22E-14,1.29E-06,0,0,1.29E-07,1.10E-05,0,0,0,0,0,4.64E-08,0,0
144,1.28E-15,6.41E-16,3.61E-05,8.16E-05,8.97E-15,1.17E-06,0,0,1.21E-07,1.08E-05,0,0,0,0,0,4.46E-08,0,0
145,1.28E-15,6.41E-16,3.52E-05,8.05E-05,6.41E-15,1.06E-06,0,0,1.14E-07,1.07E-05,0,0,0,0,0,4.26E-08,0,0
146,1.28E-15,6.41E-16,3.44E-05,7.94E-05,4.48E-15,9.67E-07,0,0,1.07E-07,1.05E-05,0,0,0,0,0,4.08E-08,0,0
147,1.28E-15,6.41E-16,3.37E-05,7.83E-05,2.56E-15,8.80E-07,0,0,1.01E-07,1.04E-05,0,0,0,0,0,3.90E-08,0,0
148,1.28E-15,6.41E-16,3.30E-05,7.72E-05,1.28E-15,8.00E-07,0,0,9.54E-08,1.02E-05,0,0,0,0,0,3.73E-08,0,0
149,1.28E-15,6.41E-16,3.22E-05,7.62E-05,0.00E+00,7.28E-07,0,0,9.02E-08,1.01E-05,0,0,0,0,0,3.57E-08,0,0
150,1.28E-15,6.41E-16,3.15E-05,7.51E-05,0.00E+00,6.62E-07,0,0,8.53E-08,9.90E-06,0,0,0,0,0,3.41E-08,0,0
151,1.28E-15,6.41E-16,3.10E-05,7.41E-05,0.00E+00,6.02E-07,0,0,8.06E-08,9.75E-06,0,0,0,0,0,3.27E-08,0,0
152,1.28E-15,6.41E-16,3.04E-05,7.31E-05,0.00E+00,5.48E-07,0,0,7.62E-08,9.61E-06,0,0,0,0,0,3.13E-08,0,0
153,1.28E-15,6.41E-16,2.96E-05,7.22E-05,0.00E+00,4.98E-07,0,0,7.14E-08,9.47E-06,0,0,0,0,0,2.99E-08,0,0
154,1.28E-15,6.41E-16,2.90E-05,7.12E-05,0.00E+00,4.53E-07,0,0,6.70E-08,9.33E-06,0,0,0,0,0,2.86E-08,0,0
155,1.28E-15,6.41E-16,2.83E-05,7.03E-05,0.00E+00,4.12E-07,0,0,6.28E-08,9.21E-06,0,0,0,0,0,2.74E-08,0,0
156,1.28E-15,6.41E-16,2.77E-05,6.94E-05,0.00E+00,3.75E-07,0,0,5.89E-08,9.10E-06,0,0,0,0,0,2.62E-08,0,0
157,1.28E-15,6.41E-16,2.71E-05,6.84E-05,0.00E+00,3.41E-07,0,0,5.52E-08,8.99E-06,0,0,0,0,0,2.51E-08,0,0
158,1.28E-15,6.41E-16,2.67E-05,6.76E-05,0.00E+00,3.10E-07,0,0,5.18E-08,8.89E-06,0,0,0,0,0,2.40E-08,0,0
159,1.28E-15,6.41E-16,2.63E-05,6.67E-05,0.00E+00,2.82E-07,0,0,4.86E-08,8.78E-06,0,0,0,0,0,2.30E-08,0,0
160,1.28E-15,6.41E-16,2.59E-05,6.58E-05,0.00E+00,2.56E-07,0,0,4.56E-08,8.68E-06,0,0,0,0,0,2.20E-08,0,0
161,1.28E-15,6.41E-16,2.55E-05,6.50E-05,0.00E+00,2.33E-07,0,0,4.27E-08,8.58E-06,0,0,0,0,0,2.11E-08,0,0
162,1.28E-15,6.41E-16,2.51E-05,6.42E-05,0.00E+00,2.12E-07,0,0,4.01E-08,8.48E-06,0,0,0,0,0,2.02E-08,0,0
163,1.28E-15,6.41E-16,2.48E-05,6.34E-05,0.00E+00,1.93E-07,0,0,3.76E-08,8.38E-06,0,0,0,0,0,1.93E-08,0,0
164,1.28E-15,6.41E-16,2.43E-05,6.25E-05,0.00E+00,1.75E-07,0,0,3.52E-08,8.28E-06,0,0,0,0,0,1.85E-08,0,0
165,1.28E-15,6.41E-16,2.39E-05,6.17E-05,0.00E+00,1.60E-07,0,0,3.30E-08,8.19E-06,0,0,0,0,0,1.77E-08,0,0
166,1.28E-15,6.41E-16,2.34E-05,6.10E-05,0.00E+00,1.45E-07,0,0,3.10E-08,8.10E-06,0,0,0,0,0,1.70E-08,0,0
167,1.28E-15,6.41E-16,2.31E-05,6.02E-05,0.00E+00,1.32E-07,0,0,2.91E-08,8.00E-06,0,0,0,0,0,1.63E-08,0,0
168,1.28E-15,6.41E-16,2.27E-05,5.94E-05,0.00E+00,1.20E-07,0,0,2.72E-08,7.90E-06,0,0,0,0,0,1.55E-08,0,0
169,1.28E-15,6.41E-16,2.24E-05,5.87E-05,0.00E+00,1.09E-07,0,0,2.55E-08,7.79E-06,0,0,0,0,0,1.47E-08,0,0
170,1.28E-15,6.41E-16,2.20E-05,5.80E-05,0.00E+00,9.93E-08,0,0,2.39E-08,7.69E-06,0,0,0,0,0,1.40E-08,0,0
171,1.28E-15,6.41E-16,2.16E-05,5.73E-05,0.00E+00,9.03E-08,0,0,2.24E-08,7.59E-06,0,0,0,0,0,1.33E-08,0,0
172,1.28E-15,6.41E-16,2.11E-05,5.66E-05,0.00E+00,8.21E-08,0,0,2.10E-08,7.50E-06,0,0,0,0,0,1.27E-08,0,0
173,1.28E-15,6.41E-16,2.07E-05,5.59E-05,0.00E+00,7.47E-08,0,0,1.97E-08,7.40E-06,0,0,0,0,0,1.21E-08,0,0
174,1.28E-15,6.41E-16,2.02E-05,5.52E-05,0.00E+00,6.80E-08,0,0,1.86E-08,7.31E-06,0,0,0,0,0,1.15E-08,0,0
175,1.28E-15,6.41E-16,1.97E-05,5.45E-05,0.00E+00,6.18E-08,0,0,1.76E-08,7.22E-06,0,0,0,0,0,1.09E-08,0,0
176,1.28E-15,6.41E-16,1.93E-05,5.39E-05,0.00E+00,5.62E-08,0,0,1.66E-08,7.12E-06,0,0,0,0,0,1.04E-08,0,0
177,1.28E-15,6.41E-16,1.89E-05,5.32E-05,0.00E+00,5.11E-08,0,0,1.56E-08,7.03E-06,0,0,0,0,0,9.86E-09,0,0
178,1.28E-15,6.41E-16,1.85E-05,5.25E-05,0.00E+00,4.65E-08,0,0,1.47E-08,6.95E-06,0,0,0,0,0,9.38E-09,0,0
179,1.28E-15,6.41E-16,1.82E-05,5.19E-05,0.00E+00,4.23E-08,0,0,1.39E-08,6.86E-06,0,0,0,0,0,8.92E-09,0,0
180,1.28E-15,6.41E-16,1.79E-05,5.12E-05,0.00E+00,3.85E-08,0,0,1.31E-08,6.78E-06,0,0,0,0,0,8.48E-09,0,0
181,1.28E-15,6.41E-16,1.76E-05,5.05E-05,0.00E+00,3.50E-08,0,0,1.23E-08,6.69E-06,0,0,0,0,0,8.07E-09,0,0
182,1.28E-15,6.41E-16,1.73E-05,4.99E-05,0.00E+00,3.18E-08,0,0,1.16E-08,6.61E-06,0,0,0,0,0,7.67E-09,0,0
183,1.28E-15,6.41E-16,1.71E-05,4.92E-05,0.00E+00,2.89E-08,0,0,1.08E-08,6.53E-06,0,0,0,0,0,7.30E-09,0,0
184,1.28E-15,6.41E-16,1.68E-05,4.86E-05,0.00E+00,2.63E-08,0,0,1.02E-08,6.45E-06,0,0,0,0,0,6.94E-09,0,0
185,1.28E-15,6.41E-16,1.65E-05,4.80E-05,0.00E+00,2.39E-08,0,0,9.52E-09,6.37E-06,0,0,0,0,0,6.60E-09,0,0
186,1.28E-15,6.41E-16,1.63E-05,4.73E-05,0.00E+00,2.18E-08,0,0,8.92E-09,6.29E-06,0,0,0,0,0,6.28E-09,0,0
187,1.28E-15,6.41E-16,1.60E-05,4.67E-05,0.00E+00,1.98E-08,0,0,8.36E-09,6.22E-06,0,0,0,0,0,5.97E-09,0,0
188,1.28E-15,6.41E-16,1.57E-05,4.61E-05,0.00E+00,1.80E-08,0,0,7.84E-09,6.14E-06,0,0,0,0,0,5.68E-09,0,0
189,1.28E-15,6.41E-16,1.54E-05,4.56E-05,0.00E+00,1.64E-08,0,0,7.35E-09,6.07E-06,0,0,0,0,0,5.40E-09,0,0
190,1.28E-15,6.41E-16,1.51E-05,4.50E-05,0.00E+00,1.49E-08,0,0,6.89E-09,5.99E-06,0,0,0,0,0,5.13E-09,0,0
191,1.28E-15,6.41E-16,1.48E-05,4.45E-05,0.00E+00,1.35E-08,0,0,6.46E-09,5.91E-06,0,0,0,0,0,4.88E-09,0,0
192,1.28E-15,6.41E-16,1.45E-05,4.40E-05,0.00E+00,1.23E-08,0,0,6.08E-09,5.83E-06,0,0,0,0,0,4.64E-09,0,0
193,1.28E-15,6.41E-16,1.43E-05,4.35E-05,0.00E+00,1.12E-08,0,0,5.74E-09,5.75E-06,0,0,0,0,0,4.42E-09,0,0
194,1.28E-15,6.41E-16,1.39E-05,4.30E-05,0.00E+00,1.02E-08,0,0,5.41E-09,5.67E-06,0,0,0,0,0,4.20E-09,0,0
195,1.28E-15,6.41E-16,1.36E-05,4.26E-05,0.00E+00,9.27E-09,0,0,5.11E-09,5.59E-06,0,0,0,0,0,3.99E-09,0,0
196,1.28E-15,6.41E-16,1.33E-05,4.21E-05,0.00E+00,8.43E-09,0,0,4.82E-09,5.52E-06,0,0,0,0,0,3.80E-09,0,0
197,1.28E-15,6.41E-16,1.30E-05,4.17E-05,0.00E+00,7.67E-09,0,0,4.55E-09,5.44E-06,0,0,0,0,0,3.61E-09,0,0
198,1.28E-15,6.41E-16,1.27E-05,4.12E-05,0.00E+00,6.97E-09,0,0,4.29E-09,5.37E-06,0,0,0,0,0,3.44E-09,0,0
199,1.28E-15,6.41E-16,1.24E-05,4.08E-05,0.00E+00,6.34E-09,0,0,4.05E-09,5.30E-06,0,0,0,0,0,3.27E-09,0,0
200,1.28E-15,6.41E-16,1.21E-05,4.04E-05,0.00E+00,5.77E-09,0,0,3.82E-09,5.23E-06,0,0,0,0,0,3.11E-09,0,0


==> figures/data/exact_inexact.csv <==
i,t_en,e_en,t_in,e_in,t_ig,e_ig,t_eg,e_eg
0,0.0941339,0.642862735,0.0453793,0.642862735,0.025433,0.642862735,1.3598094,0.642862735
1,0.1667139,0.020496879,0.0497514,0.02091231,0.0327411,0.019668534,1.4744963,0.020496908
2,0.2096431,0.008909604,0.056032,0.009602749,0.0365698,0.009333907,1.5797849,0.008909513
3,0.2521274,0.003833749,0.0765187,0.004507255,0.0429575,0.004322091,1.6750761,0.00383403
4,0.2860451,0.001637297,0.0849529,0.001274431,0.0514061,0.002211593,1.760099,0.001637232
5,0.328542,0.000695568,0.1035731,0.000579688,0.0582157,0.001358207,1.8263529,0.000695578
6,0.3572387,0.000294588,0.1247573,0.000184655,0.0608831,0.00064573,1.8796197,0.000294726
7,0.3860508,0.000124619,0.1271667,8.14351E-05,0.0633351,0.000322906,1.9233868,0.000124674
8,0.4139668,5.27318E-05,0.130074,3.54801E-05,0.0684222,0.000180151,1.9559275,5.2701E-05
9,0.4448997,2.23409E-05,0.1466583,1.56845E-05,0.0735341,8.52793E-05,1.9843392,2.23827E-05
10,0.473834,9.4828E-06,0.1624661,5.60562E-06,0.0812069,4.6266E-05,2.0058253,9.47058E-06
11,0.5038613,4.03429E-06,0.1645262,2.37704E-06,0.0861058,2.00678E-05,2.0217358,4.03044E-06
12,0.524563,1.72107E-06,0.1669107,1.04434E-06,0.0912225,1.27263E-05,2.028688,1.72066E-06
13,0.540602,7.36877E-07,0.1690379,4.68491E-07,0.1085287,8.24999E-06,2.0447038,7.5317E-07
14,0.5553927,3.17234E-07,0.1711769,2.20996E-07,0.1185733,2.11581E-06,2.0490719,3.15952E-07
15,0.5737198,1.37922E-07,0.1862103,1.15997E-07,0.120752,1.25591E-06,2.0513889,1.41139E-07
16,0.6028366,6.11435E-08,0.2014232,2.38424E-08,0.1632796,1.0712E-06,2.0557622,6.64357E-08
17,0.6191745,2.8203E-08,0.2034085,1.19643E-08,0.2384782,2.47156E-07,2.0627782,3.0911E-08
18,0.6342141,1.40438E-08,0.2055258,7.10278E-09,0.2404716,6.74899E-08,2.0646578,1.59138E-08
19,0.65432,7.94667E-09,0.2083303,5.00449E-09,0.2451865,5.1261E-08,2.0689706,1.00905E-08
20,0.6740158,5.31679E-09,0.2111299,4.10185E-09,0.7707708,4.36118E-08,,
21,0.6943679,4.18062E-09,0.2135108,3.71695E-09,,,,
22,0.7147554,3.68905E-09,0.2289409,3.55579E-09,,,,
23,0.729813,3.47606E-09,0.231477,3.33643E-09,,,,
24,0.7712007,3.38366E-09,0.2336853,3.32291E-09,,,,
25,0.7866385,3.34352E-09,0.2358126,3.31714E-09,,,,
26,0.8021761,3.32606E-09,0.2517372,3.31467E-09,,,,
27,0.8171044,3.31847E-09,0.2675111,3.31323E-09,,,,
28,0.8322945,3.31515E-09,0.2695375,3.31286E-09,,,,
29,0.8470166,3.31371E-09,0.2717511,3.31271E-09,,,,
30,0.8619353,3.31308E-09,0.2738618,3.31264E-09,,,,
31,0.8772747,3.3128E-09,0.2761402,3.31261E-09,,,,
32,0.8925576,3.31268E-09,0.2785304,3.3126E-09,,,,
33,0.8962619,3.31263E-09,0.3001035,3.31259E-09,,,,
34,0.9135347,3.31261E-09,0.3033872,3.31259E-09,,,,
35,0.9157465,3.3126E-09,0.306617,3.31259E-09,,,,
36,0.9178979,3.31259E-09,0.3092948,3.31259E-09,,,,
37,0.9201797,3.31259E-09,0.3124665,3.31259E-09,,,,
38,0.9229918,3.31259E-09,,,,,,
39,0.9438171,3.31259E-09,,,,,,


==> figures/data/qrd_analysis.csv <==
i,llb15,lb15,ub15,uub15,mmx15,pred15,llb3,lb3,ub3,uub3,mmx3,pred3,llb6,lb6,ub6,uub6,mmx6,pred6
0,0.08201248,0.220064494,0.534986144,0.668917097,0.423232612,1,0.9567696,1.064403628,1.532077004,1.878588463,0.981610906,1,4.154707948,4.328670274,5.013820187,5.495820294,4.456985153,1
1,0.009074835,0.040123293,0.309511942,0.539378745,0.002607939,0.937688385,0.00686718,0.036639059,0.320860981,0.548953411,0.001710349,0.63902357,0.001065053,0.005296488,0.06061926,0.103794196,0.002719929,0.072346692
2,0.007972567,0.033175329,0.221837235,0.338335717,0.002307251,0.879259507,0.0026787,0.014549528,0.091087595,0.142303713,0.000697263,0.408351123,5.60E-06,3.64E-05,0.001724433,0.002803655,1.45E-05,0.005234044
3,0.006996738,0.027786673,0.151539486,0.213591116,0.002040177,0.824471427,0.001052553,0.005677307,0.026673747,0.039286566,0.000284271,0.260945992,3.44E-08,2.65E-07,7.35E-05,0.000125583,7.58E-08,0.000378666
4,0.006025484,0.023242631,0.104571452,0.146226944,0.001803167,0.773097281,0.000421504,0.002118807,0.008604694,0.012203237,0.000115937,0.16675064,2.13E-10,1.96E-09,3.37E-06,5.76E-06,3.97E-10,2.73952E-05
5,0.005139025,0.019353921,0.073885144,0.098669706,0.001593004,0.72492434,0.000172997,0.00068917,0.002926923,0.004310453,4.73E-05,0.106557589,1.25E-12,1.53E-11,1.62E-07,2.84E-07,2.07E-12,1.98195E-06
6,0.004424152,0.015362429,0.051615414,0.069797608,0.001406784,0.679753134,5.51E-05,0.000204855,0.001047072,0.001573921,1.93E-05,0.068092811,7.99E-15,1.19E-13,7.94E-09,1.48E-08,7.11E-15,1.43388E-07
7,3.81E-03,0.011618804,3.80E-02,0.051792749,0.001241887,0.637396618,1.16E-05,6.11E-05,0.000391855,0.000619188,7.88E-06,0.043512911,-2.66E-15,8.88E-16,3.85E-10,7.54E-10,-2.66E-15,1.03736E-08
8,2.74E-03,0.00864054,2.81E-02,0.040151798,0.00109596,0.597679405,2.08E-06,1.57E-05,0.000151285,0.000241964,3.22E-06,0.027805776,-3.55E-15,-8.88E-16,1.88E-11,4.00E-11,0,7.50498E-10
9,2.08E-03,6.10E-03,2.12E-02,0.032199048,0.000966892,0.560437036,3.87E-07,4.02E-06,5.93E-05,9.63E-05,1.31E-06,0.017768546,-2.66E-15,-8.88E-16,9.44E-13,2.08E-12,0,5.4296E-11
10,1.33E-03,4.31E-03,1.61E-02,0.02557667,0.000852792,0.525515299,6.91E-08,9.73E-07,2.36E-05,3.82E-05,5.36E-07,0.01135452,-2.66E-15,-8.88E-16,4.66E-14,1.08E-13,0,3.92814E-12
11,7.28E-04,2.77E-03,1.24E-02,0.019847257,0.000751969,0.492769592,1.16E-08,2.45E-07,9.42E-06,1.55E-05,2.19E-07,0.007255806,-3.11E-15,-8.88E-16,2.66E-15,6.22E-15,0,2.84188E-13
12,3.81E-04,1.82E-03,9.80E-03,0.015745992,0.000662916,0.462064323,1.84E-09,6.22E-08,3.84E-06,6.44E-06,8.94E-08,0.004636631,-3.55E-15,-8.88E-16,1.78E-15,3.55E-15,0,2.056E-14
13,2.06E-04,1.16E-03,7.87E-03,0.012614014,0.000584288,0.433272349,2.94E-10,1.62E-08,1.56E-06,2.63E-06,3.65E-08,0.002962916,-2.66E-15,-8.88E-16,8.88E-16,3.55E-15,0,1.48745E-15
14,1.13E-04,7.74E-04,6.39E-03,0.010051919,0.000514889,0.406274449,4.98E-11,4.13E-09,6.37E-07,1.08E-06,1.49E-08,0.001893373,0,0,0,0,0,1.07612E-16
15,5.37E-05,4.82E-04,5.13E-03,0.008164474,0.000453653,0.380958832,8.46E-12,1.08E-09,2.61E-07,4.49E-07,6.09E-09,0.00120991,0,0,0,0,0,7.78539E-18
16,2.47E-05,3.03E-04,4.16E-03,0.006714496,0.000399637,0.357220671,1.44E-12,2.85E-10,1.07E-07,1.86E-07,2.49E-09,0.000773161,,,,,,
17,1.18E-05,1.91E-04,3.41E-03,0.005534816,0.000352001,0.334961674,2.48E-13,7.31E-11,4.39E-08,7.77E-08,1.02E-09,0.000494068,,,,,,
18,5.90E-06,1.18E-04,2.81E-03,0.004567104,0.000310003,0.314089671,4.29E-14,1.92E-11,1.81E-08,3.28E-08,4.15E-10,0.000315721,,,,,,
19,3.00E-06,7.35E-05,2.30E-03,0.003812232,0.000272981,0.294518237,8.44E-15,4.99E-12,7.46E-09,1.39E-08,1.69E-10,0.000201753,,,,,,
20,1.55E-06,4.53E-05,1.89E-03,0.003157562,0.000240354,0.27616633,2.66E-15,1.38E-12,3.13E-09,5.87E-09,6.91E-11,0.000128925,,,,,,
21,8.03E-07,2.76E-05,1.57E-03,0.002644675,0.000211605,0.25895796,8.88E-16,3.70E-13,1.30E-09,2.48E-09,2.82E-11,8.23862E-05,,,,,,
22,4.24E-07,1.75E-05,1.29E-03,0.002235613,0.000186277,0.242821871,0,9.50E-14,5.37E-10,1.05E-09,1.15E-11,5.26467E-05,,,,,,
23,2.30E-07,1.10E-05,1.07E-03,0.001889123,0.000163966,0.227691248,0,2.52E-14,2.22E-10,4.41E-10,4.71E-12,3.36425E-05,,,,,,
24,1.25E-07,6.98E-06,8.87E-04,0.00158842,0.000144316,0.213503438,-4.44E-16,6.66E-15,9.19E-11,1.85E-10,1.92E-12,2.14983E-05,,,,,,
25,6.25E-08,4.32E-06,7.47E-04,0.001347445,0.000127012,0.200199694,-7.77E-16,2.44E-15,3.85E-11,7.75E-11,7.85E-13,1.37379E-05,,,,,,
26,3.10E-08,2.63E-06,6.29E-04,0.001157367,0.000111775,0.187724928,-1.22E-15,8.88E-16,1.60E-11,3.27E-11,3.21E-13,8.77887E-06,,,,,,
27,1.56E-08,1.69E-06,5.22E-04,0.000979421,9.84E-05,0.176027485,-1.11E-15,2.22E-16,6.79E-12,1.39E-11,1.32E-13,5.60991E-06,,,,,,
28,8.04E-09,1.08E-06,4.34E-04,0.000817123,8.65E-05,0.165058928,-1.33E-15,0,2.87E-12,5.93E-12,5.37E-14,3.58486E-06,,,,,,
29,3.84E-09,6.84E-07,3.62E-04,0.000688222,7.62E-05,0.154773839,-1.67E-15,0,1.21E-12,2.54E-12,2.31E-14,2.29081E-06,,,,,,
30,1.77E-09,4.54E-07,2.99E-04,0.000584451,6.70E-05,0.145129631,-1.78E-15,-4.44E-16,5.07E-13,1.08E-12,8.88E-15,1.46388E-06,,,,,,
31,8.62E-10,3.14E-07,2.49E-04,0.000497963,5.89E-05,0.13608637,-1.78E-15,-4.44E-16,2.11E-13,4.62E-13,3.77E-15,9.35456E-07,,,,,,
32,4.37E-10,2.13E-07,2.08E-04,0.00042693,5.19E-05,0.127606608,-1.78E-15,-4.44E-16,8.84E-14,1.98E-13,1.78E-15,5.97778E-07,,,,,,
33,2.23E-10,1.41E-07,1.75E-04,0.000366299,4.56E-05,0.119655234,-1.78E-15,-6.66E-16,3.77E-14,8.45E-14,1.33E-15,3.81994E-07,,,,,,
34,1.15E-10,9.37E-08,1.47E-04,0.000309661,4.01E-05,0.112199323,-1.78E-15,-4.44E-16,1.57E-14,3.59E-14,-4.44E-16,2.44103E-07,,,,,,
35,6.25E-11,6.13E-08,0.000123512,0.000262339,3.53E-05,0.105208002,-1.78E-15,-6.66E-16,6.66E-15,1.51E-14,-4.44E-16,1.55988E-07,,,,,,
36,3.53E-11,4.02E-08,1.05E-04,0.000224874,3.11E-05,0.098652322,-1.78E-15,-6.66E-16,2.89E-15,6.44E-15,0,9.96799E-08,,,,,,
37,2.01E-11,2.66E-08,8.85E-05,0.000192826,2.73E-05,0.092505136,-1.67E-15,-6.66E-16,1.55E-15,3.33E-15,1.33E-15,6.36978E-08,,,,,,
38,1.07E-11,1.76E-08,7.51E-05,0.000166373,2.40E-05,0.086740992,-1.78E-15,-7.77E-16,1.11E-15,2.22E-15,2.22E-16,4.07044E-08,,,,,,
39,5.50E-12,1.16E-08,6.43E-05,0.000144083,2.11E-05,0.08133602,-1.55E-15,-8.88E-16,8.88E-16,1.78E-15,2.22E-16,2.60111E-08,,,,,,
40,2.84E-12,7.73E-09,5.45E-05,0.000124792,1.86E-05,0.076267842,-1.78E-15,-6.66E-16,8.88E-16,1.78E-15,6.66E-16,1.66217E-08,,,,,,
41,1.47E-12,5.15E-09,4.58E-05,0.000107006,1.63E-05,0.071515469,-1.78E-15,-6.66E-16,8.88E-16,1.78E-15,1.33E-15,1.06216E-08,,,,,,
42,7.59E-13,3.33E-09,3.86E-05,9.08E-05,1.44E-05,0.067059225,-1.78E-15,-6.66E-16,6.66E-16,1.78E-15,0,6.78748E-09,,,,,,
43,4.17E-13,2.12E-09,3.27E-05,7.76E-05,1.26E-05,0.062880656,-1.55E-15,-6.66E-16,6.66E-16,1.55E-15,2.22E-16,4.33736E-09,,,,,,
44,2.34E-13,1.41E-09,2.81E-05,6.63E-05,1.11E-05,0.058962461,-1.55E-15,-6.66E-16,4.44E-16,1.44E-15,8.88E-16,2.77168E-09,,,,,,
45,1.32E-13,9.63E-10,2.40E-05,5.65E-05,9.78E-06,0.055288415,-1.33E-15,-4.44E-16,4.44E-16,1.33E-15,0,1.77117E-09,,,,,,
46,7.53E-14,6.46E-10,2.06E-05,4.83E-05,8.60E-06,0.051843304,-1.33E-15,-2.22E-16,4.44E-16,1.33E-15,0,1.13182E-09,,,,,,
47,4.12E-14,4.45E-10,1.76E-05,4.13E-05,7.56E-06,0.048612864,-1.33E-15,-2.22E-16,2.22E-16,1.55E-15,0,7.23258E-10,,,,,,
48,2.18E-14,3.08E-10,1.51E-05,3.53E-05,6.65E-06,0.045583718,-1.33E-15,0,0,1.22E-15,0,4.62179E-10,,,,,,
49,1.10E-14,2.08E-10,1.28E-05,3.03E-05,5.85E-06,0.042743323,-9.99E-16,0,0,1.11E-15,0,2.95343E-10,,,,,,
50,5.66E-15,1.39E-10,1.09E-05,2.59E-05,5.15E-06,0.040079918,0,0,0,1.11E-16,0,1.88731E-10,,,,,,
51,2.66E-15,9.29E-11,9.29E-06,2.22E-05,4.52E-06,0.037582473,0,0,0,0,0,1.20604E-10,,,,,,
52,1.11E-15,6.19E-11,7.94E-06,1.92E-05,3.98E-06,0.035240649,0,0,0,0,0,7.70686E-11,,,,,,
53,8.88E-16,4.03E-11,6.74E-06,1.65E-05,3.50E-06,0.033044747,,,,,,,,,,,,
54,5.55E-16,2.64E-11,5.68E-06,1.43E-05,3.08E-06,0.030985675,,,,,,,,,,,,
55,5.00E-16,1.75E-11,4.84E-06,1.24E-05,2.71E-06,0.029054908,,,,,,,,,,,,
56,3.33E-16,1.15E-11,4.13E-06,1.08E-05,2.38E-06,0.02724445,,,,,,,,,,,,
57,1.11E-16,7.47E-12,3.56E-06,9.34E-06,2.09E-06,0.025546804,,,,,,,,,,,,
58,0,4.87E-12,3.04E-06,8.10E-06,1.84E-06,0.023954941,,,,,,,,,,,,
59,0,3.17E-12,2.58E-06,7.00E-06,1.62E-06,0.02246227,,,,,,,,,,,,
60,0,2.10E-12,2.19E-06,6.06E-06,1.42E-06,0.02106261,,,,,,,,,,,,
61,0,1.41E-12,1.86E-06,5.24E-06,1.25E-06,0.019750165,,,,,,,,,,,,
62,0,9.42E-13,1.59E-06,4.53E-06,1.10E-06,0.0185195,,,,,,,,,,,,
63,0,6.36E-13,1.36E-06,3.92E-06,9.67E-07,0.01736552,,,,,,,,,,,,
64,0,4.35E-13,1.17E-06,3.41E-06,8.50E-07,0.016283446,,,,,,,,,,,,
65,0,2.98E-13,1.00E-06,2.97E-06,7.48E-07,0.015268799,,,,,,,,,,,,
66,-1.67E-16,2.04E-13,8.59E-07,2.59E-06,6.58E-07,0.014317375,,,,,,,,,,,,
67,0,1.41E-13,7.34E-07,2.26E-06,5.78E-07,0.013425236,,,,,,,,,,,,
68,-3.33E-16,9.78E-14,6.30E-07,1.97E-06,5.08E-07,0.012588688,,,,,,,,,,,,
69,0,6.80E-14,5.36E-07,1.71E-06,4.47E-07,0.011804267,,,,,,,,,,,,
70,-2.22E-16,4.67E-14,4.56E-07,1.49E-06,3.93E-07,0.011068724,,,,,,,,,,,,
71,-3.33E-16,3.18E-14,3.85E-07,1.28E-06,3.46E-07,0.010379014,,,,,,,,,,,,
72,-3.33E-16,2.12E-14,3.25E-07,1.11E-06,3.04E-07,0.009732281,,,,,,,,,,,,
73,-3.33E-16,1.41E-14,2.75E-07,9.56E-07,2.67E-07,0.009125846,,,,,,,,,,,,
74,-5.55E-16,9.33E-15,2.33E-07,8.24E-07,2.35E-07,0.0085572,,,,,,,,,,,,
75,-5.00E-16,6.05E-15,2.01E-07,7.11E-07,2.07E-07,0.008023987,,,,,,,,,,,,
76,-3.33E-16,4.66E-15,1.72E-07,6.14E-07,1.82E-07,0.007524,,,,,,,,,,,,
77,-5.55E-16,2.83E-15,1.46E-07,5.30E-07,1.60E-07,0.007055167,,,,,,,,,,,,
78,-3.33E-16,2.05E-15,1.24E-07,4.60E-07,1.40E-07,0.006615548,,,,,,,,,,,,
79,-5.55E-16,1.55E-15,1.06E-07,4.00E-07,1.24E-07,0.006203323,,,,,,,,,,,,
80,-5.55E-16,9.99E-16,9.01E-08,3.47E-07,1.09E-07,0.005816784,,,,,,,,,,,,
81,-5.55E-16,8.33E-16,7.68E-08,3.02E-07,9.55E-08,0.00545433,,,,,,,,,,,,
82,-3.33E-16,7.77E-16,6.55E-08,2.62E-07,8.40E-08,0.005114462,,,,,,,,,,,,
83,-6.66E-16,6.66E-16,5.58E-08,2.28E-07,7.38E-08,0.004795772,,,,,,,,,,,,
84,-6.66E-16,6.66E-16,4.76E-08,1.99E-07,6.49E-08,0.00449694,,,,,,,,,,,,
85,-3.89E-16,5.00E-16,4.06E-08,1.74E-07,5.71E-08,0.004216728,,,,,,,,,,,,
86,-3.89E-16,3.89E-16,3.47E-08,1.51E-07,5.02E-08,0.003953977,,,,,,,,,,,,
87,-3.89E-16,3.89E-16,2.97E-08,1.31E-07,4.41E-08,0.003707598,,,,,,,,,,,,
88,-3.33E-16,3.33E-16,2.57E-08,1.13E-07,3.88E-08,0.003476572,,,,,,,,,,,,
89,-4.44E-16,2.22E-16,2.23E-08,9.80E-08,3.41E-08,0.003259941,,,,,,,,,,,,
90,-6.11E-16,0,1.91E-08,8.49E-08,3.00E-08,0.003056809,,,,,,,,,,,,
91,-5.55E-16,0,1.64E-08,7.35E-08,2.64E-08,0.002866334,,,,,,,,,,,,
92,-5.55E-16,0,1.40E-08,6.36E-08,2.32E-08,0.002687728,,,,,,,,,,,,
93,-5.55E-16,0,1.20E-08,5.51E-08,2.04E-08,0.002520252,,,,,,,,,,,,
94,-5.55E-16,0,1.02E-08,4.77E-08,1.79E-08,0.002363211,,,,,,,,,,,,
95,-6.66E-16,0,8.75E-09,4.13E-08,1.58E-08,0.002215955,,,,,,,,,,,,
96,-5.55E-16,0,7.49E-09,3.58E-08,1.39E-08,0.002077875,,,,,,,,,,,,
97,-6.66E-16,0,6.40E-09,3.10E-08,1.22E-08,0.0019484,,,,,,,,,,,,
98,-6.11E-16,0,5.48E-09,2.70E-08,1.07E-08,0.001826992,,,,,,,,,,,,
99,-7.22E-16,0,4.69E-09,2.35E-08,9.42E-09,0.001713149,,,,,,,,,,,,
100,-7.77E-16,0,3.98E-09,2.04E-08,8.28E-09,0.0016064,,,,,,,,,,,,
101,-7.22E-16,0,3.38E-09,1.77E-08,7.28E-09,0.001506302,,,,,,,,,,,,
102,-5.55E-16,0,2.88E-09,1.54E-08,6.40E-09,0.001412442,,,,,,,,,,,,
103,-8.33E-16,0,2.48E-09,1.34E-08,5.63E-09,0.001324431,,,,,,,,,,,,
104,-6.66E-16,0,2.13E-09,1.17E-08,4.95E-09,0.001241903,,,,,,,,,,,,
105,-6.66E-16,0,1.83E-09,1.02E-08,4.35E-09,0.001164518,,,,,,,,,,,,
106,-7.77E-16,0,1.58E-09,8.84E-09,3.83E-09,0.001091955,,,,,,,,,,,,
107,-7.22E-16,0,1.35E-09,7.69E-09,3.37E-09,0.001023914,,,,,,,,,,,,
108,-7.77E-16,0,1.15E-09,6.69E-09,2.96E-09,0.000960112,,,,,,,,,,,,
109,-6.66E-16,0,9.92E-10,5.82E-09,2.60E-09,0.000900286,,,,,,,,,,,,
110,-7.22E-16,0,8.53E-10,5.06E-09,2.29E-09,0.000844188,,,,,,,,,,,,
111,-7.77E-16,0,7.33E-10,4.40E-09,2.01E-09,0.000791585,,,,,,,,,,,,
112,-8.88E-16,0,6.31E-10,3.83E-09,1.77E-09,0.00074226,,,,,,,,,,,,
113,-8.88E-16,0,5.42E-10,3.33E-09,1.56E-09,0.000696009,,,,,,,,,,,,
114,-7.77E-16,0,4.64E-10,2.91E-09,1.37E-09,0.000652639,,,,,,,,,,,,
115,-8.33E-16,0,3.96E-10,2.54E-09,1.20E-09,0.000611972,,,,,,,,,,,,
116,-7.22E-16,0,3.38E-10,2.21E-09,1.06E-09,0.000573839,,,,,,,,,,,,
117,-7.77E-16,0,2.89E-10,1.93E-09,9.30E-10,0.000538082,,,,,,,,,,,,
118,-9.44E-16,0,2.46E-10,1.68E-09,8.17E-10,0.000504554,,,,,,,,,,,,
119,-9.99E-16,0,2.09E-10,1.47E-09,7.19E-10,0.000473114,,,,,,,,,,,,
120,-8.88E-16,0,1.79E-10,1.28E-09,6.32E-10,0.000443634,,,,,,,,,,,,
121,-8.88E-16,0,1.53E-10,1.12E-09,5.56E-10,0.00041599,,,,,,,,,,,,
122,-8.33E-16,0,1.31E-10,9.74E-10,4.88E-10,0.000390069,,,,,,,,,,,,
123,-8.88E-16,0,1.12E-10,8.50E-10,4.30E-10,0.000365763,,,,,,,,,,,,
124,-8.88E-16,0,9.63E-11,7.41E-10,3.78E-10,0.000342972,,,,,,,,,,,,
125,-9.44E-16,0,8.27E-11,6.47E-10,3.32E-10,0.000321601,,,,,,,,,,,,
126,-9.99E-16,0,7.07E-11,5.64E-10,2.92E-10,0.000301561,,,,,,,,,,,,
127,-9.99E-16,0,6.04E-11,4.92E-10,2.57E-10,0.000282771,,,,,,,,,,,,
128,-9.99E-16,0,5.17E-11,4.29E-10,2.26E-10,0.000265151,,,,,,,,,,,,
129,-1.11E-15,0,4.42E-11,3.74E-10,1.98E-10,0.000248629,,,,,,,,,,,,
130,-1.05E-15,0,3.78E-11,3.27E-10,1.75E-10,0.000233136,,,,,,,,,,,,
131,-1.11E-15,0,3.23E-11,2.85E-10,1.53E-10,0.000218609,,,,,,,,,,,,
132,-9.99E-16,0,2.76E-11,2.49E-10,1.35E-10,0.000204987,,,,,,,,,,,,
133,-9.16E-16,0,2.36E-11,2.17E-10,1.19E-10,0.000192214,,,,,,,,,,,,
134,-9.99E-16,0,2.01E-11,1.89E-10,1.04E-10,0.000180237,,,,,,,,,,,,
135,-1.05E-15,0,1.72E-11,1.65E-10,9.17E-11,0.000169006,,,,,,,,,,,,
136,-1.11E-15,0,1.46E-11,1.44E-10,8.06E-11,0.000158475,,,,,,,,,,,,
137,-1.25E-15,0,1.25E-11,1.25E-10,7.09E-11,0.0001486,,,,,,,,,,,,
138,-1.11E-15,-2.22E-16,1.07E-11,1.09E-10,6.23E-11,0.000139341,,,,,,,,,,,,
139,-9.99E-16,-1.94E-16,9.12E-12,9.49E-11,5.48E-11,0.000130658,,,,,,,,,,,,
140,-9.99E-16,0,7.80E-12,8.26E-11,4.82E-11,0.000122517,,,,,,,,,,,,
141,-1.05E-15,0,6.67E-12,7.19E-11,4.24E-11,0.000114882,,,,,,,,,,,,
142,-9.99E-16,0,5.71E-12,6.25E-11,3.73E-11,0.000107724,,,,,,,,,,,,
143,-9.99E-16,0,4.86E-12,5.44E-11,3.28E-11,0.000101011,,,,,,,,,,,,
144,-1.22E-15,-2.22E-16,4.14E-12,4.74E-11,2.88E-11,9.47173E-05,,,,,,,,,,,,
145,-1.25E-15,-2.22E-16,3.52E-12,4.12E-11,2.53E-11,8.88153E-05,,,,,,,,,,,,
146,-1.14E-15,-1.67E-16,3.00E-12,3.59E-11,2.23E-11,8.32811E-05,,,,,,,,,,,,
147,-9.99E-16,-1.11E-16,2.56E-12,3.12E-11,1.96E-11,7.80917E-05,,,,,,,,,,,,
148,-1.11E-15,0,2.19E-12,2.72E-11,1.72E-11,7.32257E-05,,,,,,,,,,,,
149,-1.17E-15,-1.67E-16,1.88E-12,2.37E-11,1.51E-11,6.86629E-05,,,,,,,,,,,,
150,-1.05E-15,0,1.62E-12,2.06E-11,1.33E-11,6.43844E-05,,,,,,,,,,,,
151,-1.11E-15,0,1.39E-12,1.79E-11,1.17E-11,6.03725E-05,,,,,,,,,,,,
152,-1.19E-15,-2.22E-16,1.20E-12,1.56E-11,1.03E-11,5.66106E-05,,,,,,,,,,,,
153,-1.28E-15,-2.22E-16,1.03E-12,1.36E-11,9.05E-12,5.30831E-05,,,,,,,,,,,,
154,-1.17E-15,0,8.81E-13,1.18E-11,7.95E-12,4.97754E-05,,,,,,,,,,,,
155,-1.25E-15,0,7.50E-13,1.03E-11,6.99E-12,4.66738E-05,,,,,,,,,,,,
156,-9.16E-16,-2.22E-16,6.40E-13,8.96E-12,6.15E-12,4.37655E-05,,,,,,,,,,,,
157,-1.28E-15,-2.22E-16,5.46E-13,7.80E-12,5.41E-12,4.10384E-05,,,,,,,,,,,,
158,-1.11E-15,-2.22E-16,4.65E-13,6.79E-12,4.75E-12,3.84812E-05,,,,,,,,,,,,
159,-1.08E-15,0,4.00E-13,5.91E-12,4.18E-12,3.60834E-05,,,,,,,,,,,,
160,-1.25E-15,-1.67E-16,3.43E-13,5.15E-12,3.68E-12,3.3835E-05,,,,,,,,,,,,
161,-1.17E-15,-1.67E-16,2.95E-13,4.48E-12,3.23E-12,3.17267E-05,,,,,,,,,,,,
162,-1.19E-15,-1.67E-16,2.52E-13,3.90E-12,2.84E-12,2.97497E-05,,,,,,,,,,,,
163,-8.88E-16,-2.22E-16,2.16E-13,3.40E-12,2.50E-12,2.7896E-05,,,,,,,,,,,,
164,-1.11E-15,-1.67E-16,1.85E-13,2.96E-12,2.20E-12,2.61577E-05,,,,,,,,,,,,
165,-1.28E-15,-2.22E-16,1.58E-13,2.57E-12,1.93E-12,2.45278E-05,,,,,,,,,,,,
166,-1.11E-15,-2.22E-16,1.35E-13,2.24E-12,1.70E-12,2.29994E-05,,,,,,,,,,,,
167,-1.11E-15,-2.22E-16,1.16E-13,1.95E-12,1.49E-12,2.15663E-05,,,,,,,,,,,,
168,-1.28E-15,-2.22E-16,9.89E-14,1.70E-12,1.31E-12,2.02225E-05,,,,,,,,,,,,
169,-9.99E-16,-2.22E-16,8.48E-14,1.49E-12,1.15E-12,1.89624E-05,,,,,,,,,,,,
170,-1.17E-15,-1.67E-16,7.28E-14,1.30E-12,1.02E-12,1.77808E-05,,,,,,,,,,,,
171,-1.25E-15,-1.67E-16,6.24E-14,1.13E-12,8.92E-13,1.66728E-05,,,,,,,,,,,,
172,-1.19E-15,-2.22E-16,5.42E-14,9.87E-13,7.84E-13,1.56339E-05,,,,,,,,,,,,
173,-1.11E-15,-1.67E-16,4.65E-14,8.62E-13,6.91E-13,1.46598E-05,,,,,,,,,,,,
174,-1.19E-15,-1.67E-16,3.99E-14,7.52E-13,6.08E-13,1.37463E-05,,,,,,,,,,,,
175,-1.08E-15,0,3.48E-14,6.57E-13,5.33E-13,1.28897E-05,,,,,,,,,,,,
176,-1.08E-15,-2.22E-16,2.96E-14,5.73E-13,4.70E-13,1.20866E-05,,,,,,,,,,,,
177,-1.28E-15,0,2.56E-14,5.00E-13,4.13E-13,1.13334E-05,,,,,,,,,,,,
178,-1.08E-15,0,2.22E-14,4.37E-13,3.63E-13,1.06272E-05,,,,,,,,,,,,
179,-8.88E-16,-1.67E-16,1.85E-14,3.82E-13,3.19E-13,9.96502E-06,,,,,,,,,,,,
180,-1.05E-15,0,1.63E-14,3.34E-13,2.81E-13,9.34408E-06,,,,,,,,,,,,
181,-9.71E-16,0,1.41E-14,2.92E-13,2.47E-13,8.76184E-06,,,,,,,,,,,,
182,-8.88E-16,-1.67E-16,1.21E-14,2.55E-13,2.17E-13,8.21587E-06,,,,,,,,,,,,
183,-1.05E-15,-1.67E-16,1.01E-14,2.22E-13,1.91E-13,7.70393E-06,,,,,,,,,,,,
184,-1.05E-15,0,9.05E-15,1.96E-13,1.67E-13,7.22388E-06,,,,,,,,,,,,
185,-1.14E-15,0,7.49E-15,1.71E-13,1.47E-13,6.77375E-06,,,,,,,,,,,,
186,-1.19E-15,0,6.49E-15,1.49E-13,1.29E-13,6.35167E-06,,,,,,,,,,,,
187,-1.05E-15,-1.67E-16,5.63E-15,1.30E-13,1.14E-13,5.95589E-06,,,,,,,,,,,,
188,-1.05E-15,-1.67E-16,4.97E-15,1.14E-13,9.96E-14,5.58476E-06,,,,,,,,,,,,
189,-1.17E-15,0,4.33E-15,1.00E-13,8.95E-14,5.23677E-06,,,,,,,,,,,,
190,-1.08E-15,-5.55E-17,3.64E-15,8.77E-14,7.78E-14,4.91046E-06,,,,,,,,,,,,
191,-1.25E-15,-1.94E-16,3.00E-15,7.67E-14,6.77E-14,4.60448E-06,,,,,,,,,,,,
192,-1.28E-15,-1.67E-16,2.94E-15,6.61E-14,5.98E-14,4.31757E-06,,,,,,,,,,,,
193,-1.05E-15,0,2.47E-15,5.81E-14,5.28E-14,4.04853E-06,,,,,,,,,,,,
194,-1.28E-15,0,2.19E-15,5.09E-14,4.58E-14,3.79626E-06,,,,,,,,,,,,
195,-1.19E-15,-8.33E-17,1.83E-15,4.52E-14,4.11E-14,3.55971E-06,,,,,,,,,,,,
196,-1.03E-15,0,1.58E-15,3.93E-14,3.55E-14,3.3379E-06,,,,,,,,,,,,
197,-1.05E-15,0,1.42E-15,3.42E-14,3.16E-14,3.12991E-06,,,,,,,,,,,,
198,-9.71E-16,0,1.28E-15,3.02E-14,2.80E-14,2.93488E-06,,,,,,,,,,,,
199,-9.44E-16,0,1.30E-15,2.60E-14,2.44E-14,2.752E-06,,,,,,,,,,,,
200,-1.25E-15,-1.39E-16,1.08E-15,2.29E-14,2.10E-14,2.58052E-06,,,,,,,,,,,,


==> figures/data/qrd_homotopy.csv <==
i,b,a,c,r,d,ih,h
0.040306328,0.2090554,32.8773858,0.2239516,0,1,0.552486188,0.0219508
0.443369609,0.510344,34.3087194,1.9743015,0,0.984218792,1.104972376,0.0513445
0.84643289,0.8455738,35.0636112,3.8401018,9.38E-05,0.98366026,1.657458564,0.0781478
1.249496171,1.2165222,35.5996365,5.6291884,0.000148619,0.983480158,2.209944751,0.1097959
1.652559452,1.5211143,36.0804904,7.4071323,0.000217912,0.983297592,2.762430939,0.1275459
2.055622733,1.8553904,36.5530791,9.1787475,0.000303171,0.983109194,3.314917127,0.1456016
2.458686014,2.2142052,37.0330363,10.8440678,0.000406443,0.982912416,3.867403315,0.1785569
2.861749295,2.5114151,37.5387181,12.5606294,0.000530303,0.98270486,4.419889503,0.2122457
3.264812576,2.8465077,38.0767679,14.2321636,0.000678002,0.982483821,4.972375691,0.2310837
3.667875857,3.2161751,38.6657987,15.8826007,0.000853436,0.982246499,5.524861878,0.2502292
4.070939137,3.5145682,39.3153487,17.5307839,0.001059424,0.981992333,6.077348066,0.281404
4.474002418,3.8530211,39.9960214,19.187445,0.001298304,0.981721508,6.629834254,0.3121416
4.877065699,4.21257,40.7023507,20.8475515,0.001572605,0.981434014,7.182320442,0.3304056
5.28012898,4.5088842,41.4359479,22.4684084,0.00188533,0.981129361,7.73480663,0.348576
5.683192261,4.8488408,42.1772954,24.0137249,0.002240413,0.980806249,8.287292818,0.3794052
6.086255542,5.2348724,42.9299344,25.5617349,0.002642367,0.980463115,8.839779006,0.4105217
6.489318823,5.5385866,43.7035922,27.0878525,0.003096145,0.980098314,9.392265193,0.4290475
6.892382104,5.8833689,44.4840753,28.527674,0.003607056,0.979710201,9.944751381,0.4601485
7.295445385,6.2368231,45.2760053,29.9449705,0.004181289,0.979296751,10.49723757,0.5036171
7.698508666,6.5346839,46.093171,31.6526121,0.004825268,0.978856082,11.04972376,0.5244023
8.101571947,6.8530599,46.9448933,33.2926741,0.005546445,0.978385907,11.60220994,0.5569373
8.504635228,7.1922765,47.8381963,34.9243282,0.00635272,0.977883981,12.15469613,0.5757859
8.907698509,7.483683,48.7493678,36.5556444,0.007252085,0.977348293,12.70718232,0.599329
9.31076179,7.7928654,49.6788526,38.1826539,0.008252777,0.976776938,13.25966851,0.6185548
9.713825071,8.1267809,50.5884134,39.8141544,0.009365279,0.976166998,13.8121547,0.6495245
10.11688835,8.4114063,51.5100102,41.4340595,0.010598199,0.975516898,14.36464088,0.6672694
10.51995163,8.7187825,52.4805478,42.9595458,0.011961447,0.974824557,14.91712707,0.6865264
10.92301491,9.054432,53.3621998,44.4745649,0.013466329,0.974087434,15.46961326,0.7169913
11.32607819,9.3446078,54.2711461,46.1410279,0.015123341,0.973303647,16.02209945,0.7476521
11.72914148,9.6550767,55.1684803,47.7044143,0.016942524,0.972471699,16.57458564,0.7653256
12.13220476,9.991155,56.0475305,49.2423921,0.018934833,0.971589823,17.12707182,0.7831935
12.53526804,10.2734831,56.9043062,50.7727564,0.021111826,0.970656155,17.67955801,0.8130241
12.93833132,10.6100242,57.7572096,52.3103486,0.02348665,0.969668351,18.2320442,0.8433253
13.3413946,10.947496,58.6147536,53.8519802,0.026069127,0.968625608,18.78453039,0.8614996
13.74445788,11.2316488,59.4409657,55.4054454,0.028873519,0.967525446,19.33701657,0.879751
14.14752116,11.5487291,60.2648637,56.9141283,0.03191316,0.966365956,19.88950276,0.9099717
14.55058444,11.8840013,61.0812495,58.3166577,0.035198142,0.965146566,20.44198895,0.9399735
14.95364772,12.165511,61.888416,59.7182022,0.038745181,0.963864357,20.99447514,0.9576969
15.356711,12.4744132,62.7314312,61.106372,0.042570536,0.962516818,21.54696133,0.9753766
15.75977428,12.8082988,63.5482379,62.5679593,0.046683391,0.961104014,22.09944751,1.0051576
16.16283757,13.0941217,64.3036058,64.0412851,0.051104203,0.959622247,22.6519337,1.035546
16.56590085,13.4008193,65.0550373,65.4193791,0.055851261,0.958068811,23.20441989,1.0532965
16.96896413,13.7429256,65.7772925,66.8023771,0.060935165,0.956443601,23.75690608,1.0709434
17.37202741,14.0260685,66.5026981,68.1802835,0.066380965,0.954742041,24.30939227,1.1009769
17.77509069,14.3364925,67.1998823,69.5921491,0.072204294,0.952962724,24.86187845,1.131851
18.17815397,14.6682976,67.8847173,71.0363664,0.078425303,0.951102977,25.41436464,1.1501098
18.58121725,14.9513027,68.5581274,72.5833434,0.08506396,0.949160353,25.96685083,1.1683838
18.98428053,15.2767265,69.2335351,74.0732284,0.092139697,0.947132689,26.51933702,1.1988186
19.38734381,15.6338837,69.9349088,75.4776947,0.099679843,0.94501578,27.0718232,1.2301852
19.79040709,15.968642,70.6089925,76.9315498,0.107707934,0.942806709,27.62430939,1.2481681
20.19347037,16.2776901,71.2328919,78.3580506,0.116240796,0.940504482,28.17679558,1.266336
20.59653366,16.6131897,71.8399022,79.7538385,0.125308743,0.938104649,28.72928177,1.2964689
20.99959694,16.8953949,72.4407606,81.1934577,0.134940827,0.935603347,29.28176796,1.3264701
21.40266022,17.206342,73.0379314,82.5953258,0.145158532,0.932998808,29.83425414,1.3447152
21.8057235,17.5412223,73.6168746,83.9983532,0.155994069,0.930286718,30.38674033,1.374592
22.20878678,17.8314068,74.1825797,85.3296002,0.167474841,0.927464156,30.93922652,1.4186683
22.61185006,18.1398659,74.738311,86.5851306,0.179625968,0.924528864,31.49171271,1.4368877
23.01491334,18.476704,75.2973132,87.839203,0.19248619,0.921475556,32.0441989,1.4667548
23.41797662,18.7347864,75.8381768,89.0993749,0.206080652,0.918302289,32.59668508,1.5116499
23.8210399,19.0306982,76.3687142,90.3559351,0.220442725,0.915005381,33.14917127,1.529488
24.22410318,19.3391647,76.894866,91.6155546,0.235611649,0.911580041,33.70165746,1.5596376
24.62716647,19.5990245,77.4179532,92.8875508,0.251618582,0.908023451,34.25414365,1.6018292
25.03022975,19.9051745,77.9254,94.1772399,0.268491381,0.904333586,34.80662983,1.6324692
25.43329303,20.2139928,78.4279063,95.4370776,0.28628344,0.900503258,35.35911602,1.6632295
25.83635631,20.4715175,78.923775,96.6891775,0.305014203,0.89653249,35.91160221,1.6815808
26.23941959,20.7668971,79.4138506,97.9663588,0.324720895,0.89241772,36.4640884,1.7013375
26.64248287,21.0777481,79.9021704,99.2529426,0.345448761,0.888153981,37.01657459,1.7221066
27.04554615,21.3802745,80.3854702,100.5403265,0.367246757,0.883735851,37.56906077,1.7571948
27.44860943,21.6773991,80.859276,101.8316061,0.390124554,0.87916553,38.12154696,1.7767891
27.85167271,21.9980414,81.338205,103.1300981,0.414149204,0.874434451,38.67403315,1.7950006
28.25473599,22.3007973,81.8054424,104.4310797,0.439333773,0.869544272,39.22651934,1.8137918
28.65779927,22.6053934,82.2634976,105.7495025,0.465737089,0.864488352,39.77900552,1.8437042
29.06086256,22.9343288,82.7186432,107.0538771,0.493397549,0.859263981,40.33149171,1.8880584
29.46392584,23.2062355,83.1734544,108.3637237,0.522347484,0.853869593,40.8839779,1.9186538
29.86698912,23.5157824,83.6253823,109.6758805,0.55261026,0.848305168,41.43646409,1.9486509
30.2700524,23.8416078,84.0640576,110.9840114,0.584245533,0.842564632,41.98895028,1.9663931
30.67311568,24.112746,84.5018883,112.3146617,0.617289798,0.836646022,42.54143646,1.9843407
31.07617896,24.4428029,84.9394942,113.6424138,0.651771638,0.83054873,43.09392265,2.0145563
31.47924224,24.7636734,85.385873,114.9662962,0.687719489,0.824272181,43.64640884,2.0445867
31.88230552,25.0268271,85.8200871,116.3016436,0.725164516,0.817815381,44.19889503,2.0873537
32.2853688,25.336388,86.240867,117.6084271,0.764160874,0.811173926,44.75138122,2.1170673
32.68843208,25.663086,86.6581037,118.9089353,0.804727593,0.804348925,45.3038674,2.1475627
33.09149536,25.932959,87.0938825,120.205841,0.846890837,0.797340397,45.85635359,2.1659875
33.49455865,26.2477329,87.5226251,121.4894097,0.890676832,0.790148382,46.40883978,2.1839486
33.89762193,26.5634211,87.9408564,122.7626436,0.936091021,0.7827759,46.96132597,2.2139953
34.30068521,26.8332692,88.3490801,124.0396537,0.983202424,0.775217039,47.51381215,2.2442281
34.70374849,27.1477641,88.7478813,125.3071253,1.0319716,0.767481102,48.06629834,2.2881111
35.10681177,27.461716,89.1683924,126.6180624,1.082460956,0.759563293,48.61878453,2.3184443
35.50987505,27.7271812,89.5742794,127.8121656,1.134664393,0.751468264,49.17127072,2.3503129
35.91293833,28.0310426,89.9741504,128.9955318,1.188590735,0.743198583,49.72375691,2.3926018
36.31600161,28.3561642,90.3783319,130.3266416,1.244245187,0.73475728,50.27624309,2.4236031
36.71906489,28.6223498,90.7797643,131.6080668,1.301629154,0.726147858,50.82872928,2.4540611
37.12212817,28.9238997,91.1841193,132.8574363,1.3607338,0.717375089,51.38121547,2.4717833
37.52519146,29.2475388,91.5840958,134.0330132,1.421543611,0.708444387,51.93370166,2.4897128
37.92825474,29.5142049,91.9596036,135.2214413,1.484083736,0.699356387,52.48618785,2.5200401
38.33131802,29.8139744,92.3377723,136.4033024,1.548319047,0.69011891,53.03867403,2.5503199
38.7343813,30.1259456,92.7122413,137.5900077,1.614228753,0.680737962,53.59116022,2.592923
39.13744458,30.4047682,93.0883309,138.7802293,1.681788636,0.67121987,54.14364641,2.6233885
39.54050786,30.7144766,93.4650599,139.9604008,1.750969933,0.661571403,54.6961326,2.6537359
39.94357114,31.0374888,93.8512698,141.1625154,1.821739321,0.65179976,55.24861878,2.6717218
40.34663442,31.305393,94.2289883,142.3701151,1.89405894,0.641912545,55.80110497,2.7074887
40.7496977,31.602053,94.633873,143.5812273,1.967886431,0.631917749,56.35359116,2.836148
41.15276098,31.8831334,95.008718,144.7820696,2.043175016,0.621823725,56.90607735,2.9041056
41.55582426,32.2038364,95.3837912,145.8265395,2.119873603,0.611639158,57.45856354,2.9363526
41.95888755,32.4907481,95.7624625,146.8983854,2.197921953,0.601373564,58.01104972,2.9679858
42.36195083,32.8035778,96.1298783,148.1327963,2.277270996,0.591035105,58.56353591,2.9991931
42.76501411,33.1218438,96.4962083,149.416834,2.357824853,0.580636377,59.1160221,3.1137874
43.16807739,33.3898021,96.8539643,150.6948019,2.439571869,0.570181944,59.66850829,3.1703369
43.57114067,33.6776064,97.2108407,151.9408102,2.522414585,0.559684232,60.22099448,3.1990747
43.97420395,33.9629073,97.5696671,153.1668373,2.606279599,0.549153237,60.77348066,3.2302738
44.37726723,34.2196892,97.9374061,154.3772179,2.691090903,0.538599015,61.32596685,3.2856451
44.78033051,34.5276642,98.2937478,155.5641145,2.776769983,0.528031663,61.87845304,3.3148642
45.18339379,34.794334,98.684568,156.744177,2.863236142,0.517461277,62.43093923,3.3619145
45.58645707,35.0632359,99.0567785,157.9366171,2.950406826,0.506897913,62.98342541,3.4170234
45.98952035,35.3371433,99.4238363,159.1381237,3.038197979,0.496351549,63.5359116,3.447638
46.39258364,35.6076898,99.7886931,160.345929,3.126524384,0.485832039,64.08839779,3.5405744
46.79564692,35.87476,100.1621139,161.5480162,3.215300028,0.475349085,64.64088398,3.5978214
47.1987102,36.1436545,100.5192586,162.7637271,3.304438444,0.464912191,65.19337017,3.6283379
47.60177348,36.4181031,100.8738274,164.0003526,3.393853075,0.454530637,65.74585635,3.7606398
48.00483676,36.6962976,101.2279496,165.2643147,3.483457613,0.44421344,66.29834254,3.8199801
48.40790004,36.9679839,101.5840441,166.5373897,3.57316634,0.433969329,66.85082873,3.8589128
48.81096332,37.239698,101.9439463,167.8051492,3.662894456,0.423806713,67.40331492,3.920765
49.2140266,37.5141077,102.3138894,169.0607661,3.752558384,0.413733662,67.9558011,3.9532901
49.61708988,37.8271911,102.6790343,170.3087017,3.842076079,0.403757878,68.50828729,4.011843
50.02015316,38.1903994,103.0410061,171.5459049,3.931367293,0.393886681,69.06077348,4.0456529
50.42321644,38.6061662,103.3970895,172.744827,4.020353844,0.384126991,69.61325967,4.10465
50.82627973,38.9917431,103.714893,173.9985649,4.109698378,0.374503887,70.16574586,4.151554
51.22934301,39.3625697,103.995627,175.2596929,4.197869934,0.364986239,70.71823204,4.2127657
51.63240629,39.733856,104.270511,176.4825658,4.285516321,0.355598329,71.27071823,4.3130911
52.03546957,40.117978,104.5355578,177.6110227,4.372569714,0.346345373,71.82320442,4.3820342
52.43853285,40.5069241,104.8008299,178.8950595,4.458965322,0.337232147,72.37569061,4.4688197
52.84159613,40.8953687,105.0657818,180.1651149,4.544641495,0.328262992,72.9281768,4.530843
53.24465941,41.2736684,105.3397513,181.3255303,4.629539842,0.319441811,73.48066298,4.6305441
53.64772269,41.6532188,105.617111,182.6702456,4.713605293,0.31077208,74.03314917,4.6944119
54.05078597,42.0403105,105.8836999,184.1226899,4.796786158,0.302256851,74.58563536,4.7970483
54.45384925,42.4181735,106.1601054,185.6351371,4.879034162,0.293898762,75.13812155,4.8605971
54.85691254,42.8099047,106.4324963,187.1187444,4.960304455,0.285700049,75.69060773,4.9740587
55.25997582,43.1852716,106.7036785,188.5607266,5.040555616,0.277662556,76.24309392,5.0383364
55.6630391,43.5543563,106.9531779,190.0698408,5.119749617,0.269787751,76.79558011,5.191574
56.06610238,43.9194083,107.22607,191.475053,5.19694419,0.262057479,77.3480663,5.2579007
56.46916566,44.2850748,107.470135,193.0075921,5.274780558,0.254538333,77.90055249,5.3977969
56.87222894,44.6481658,107.7406601,194.5091997,5.350580797,0.247151193,78.45303867,5.4657453
57.27529222,45.0213314,108.0235124,196.0286589,5.424379981,0.23991369,79.00552486,5.6189358
57.6783555,45.3952951,108.2744317,197.6152532,5.498716508,0.232888975,79.55801105,5.6855296
58.08141878,45.7708609,108.5618902,199.2769607,5.570922522,0.225995993,80.11049724,5.8381772
58.48448206,46.149968,108.8615273,200.9524325,5.641056357,0.219252575,80.66298343,5.9090159
58.88754534,46.5334592,109.1309176,202.5362042,5.711715004,0.212711156,81.21546961,6.0875061
59.29060863,46.9234226,109.4195863,204.0927669,5.780183425,0.20631279,81.7679558,6.156183
59.69367191,47.3012705,109.7328017,205.7167939,5.84653941,0.200054823,82.32044199,6.337337
60.09673519,47.6804073,110.0024056,207.3054176,5.913416126,0.193992618,82.87292818,6.4074071
60.49979847,48.0577909,110.2905888,208.9150704,5.978073024,0.188069701,83.42541436,6.592428
60.90286175,48.4355317,110.6118946,210.5400224,6.040605946,0.182282892,83.97790055,6.6641683
61.30592503,48.8144469,110.8840819,212.2348204,6.103657252,0.17668966,84.53038674,6.8615642
61.70898831,49.2009476,111.1833218,213.8873075,6.164493425,0.171218942,85.08287293,6.9341238
62.11205159,49.5800684,111.5061856,215.6661575,6.223216689,0.165884623,85.63535912,7.1308934
62.51511487,49.9643133,111.7776591,217.5161907,6.282466098,0.160729437,86.1878453,7.2042999
62.91817815,50.3559225,112.076387,219.421721,6.339516161,0.155701826,86.74033149,7.4196318
63.32124143,50.745592,112.4056796,221.2801259,6.394486353,0.150798413,87.29281768,7.6311324
63.72430472,51.1512913,112.6938093,223.324236,6.449988975,0.146063725,87.84530387,7.7055797
64.127368,51.5485164,112.9964855,225.2436757,6.503337915,0.141449947,88.39779006,7.9149089
64.53043128,51.9453259,113.3215238,227.3429889,6.554656094,0.136953392,88.95027624,8.0010024
64.93349456,52.3451902,113.5967754,229.4630828,6.606514784,0.132615497,89.50276243,8.2194082
65.33655784,52.7426196,113.9005922,231.5796522,6.656271264,0.128391045,90.05524862,8.2936563
65.73962112,53.1416194,114.2329231,233.8249171,6.704060445,0.124276302,90.60773481,8.5055043
66.1426844,53.550443,114.5322622,236.2442868,6.752394551,0.120309428,91.16022099,8.5792948
66.54574768,53.9616989,114.8413317,238.4835206,6.798700894,0.116448604,91.71270718,8.7899144
66.94881096,54.3786138,115.1777869,240.9118304,6.843112085,0.112690154,92.26519337,8.8638549
67.35187424,54.7984859,115.488105,243.3682424,6.888069974,0.109069162,92.81767956,9.0583415
67.75493753,55.2249059,115.8190721,245.9421865,6.931078055,0.105546593,93.37016575,9.1303938
68.15800081,55.6507293,116.167567,248.6701562,6.972271253,0.102118921,93.92265193,9.2036758
68.56106409,56.0753774,116.4567463,251.5657754,7.014012558,0.098818409,94.47513812,9.272174
68.96412737,56.5029314,116.7805825,254.1953154,7.053889011,0.095608981,95.02762431,9.3403842
69.36719065,56.935753,117.1384922,256.7948284,7.092036028,0.092487186,95.5801105,9.4051636
69.77025393,57.3788448,117.4277555,259.7077483,7.130728285,0.089482609,96.13259669,9.4684837
70.17331721,57.8180619,117.7534361,262.9042948,7.167645436,0.086562006,96.68508287,9.5299407
70.57638049,58.2660226,118.1014663,266.2338887,7.202921772,0.083722047,97.23756906,9.586145
70.97944377,58.7214726,118.3949804,269.5207241,7.238737115,0.08098982,97.79005525,9.6395264
71.38250705,59.1743841,118.7257928,272.7792469,7.272869672,0.078334771,98.34254144,9.6883805
71.78557033,59.635558,119.0675208,276.0957554,7.30545145,0.075753719,98.89502762,9.7291023
72.18863362,60.098358,119.3527245,279.7251694,7.3385627,0.073271424,99.44751381,9.748736
72.5916969,60.568427,119.6651653,283.3146638,7.370084476,0.070859879,100,9.7665847
72.99476018,61.0417428,120.0009846,287.1857884,7.400145549,0.068516064,,
73.39782346,61.5260185,120.2870078,290.9306923,7.430723463,0.066262583,,
73.80088674,62.0232123,120.6019661,294.900925,7.459804901,0.064073816,,
74.20395002,62.5119104,120.9615407,299.199947,7.487514656,0.06194692,,
74.6070133,63.0048859,121.2626347,303.6713539,7.515725817,0.059902495,,
75.01007658,63.5138284,121.5934086,308.218187,7.542532156,0.05791716,,
75.41313986,64.0329239,121.9482632,313.0030598,7.568053894,0.055988249,,
75.81620314,64.5526213,122.2335162,318.100742,7.59403551,0.054134271,,
76.21926642,65.0786725,122.5475814,323.6445521,7.618749639,0.052334739,,
76.62232971,65.6140456,122.8889414,329.6372505,7.642239058,0.050586182,,
77.02539299,66.1665924,123.2045463,335.9557772,7.666191543,0.048906125,,
77.42845627,66.7219112,123.5281697,342.5257297,7.688916933,0.047275119,,
77.83151955,67.2841587,123.8747787,349.5725165,7.710523503,0.045690925,,
78.23458283,67.8690756,124.160046,356.8702196,7.732550384,0.044168718,,
78.63764611,68.4540596,124.4786532,364.587874,7.753473951,0.0426915,,
79.04070939,69.0521889,124.8179948,372.7425857,7.773339856,0.041256661,,
79.44377267,69.6489147,125.1557692,381.0517482,7.793598098,0.039878149,,
79.84683595,70.2687013,125.4794964,390.1797478,7.812834666,0.038540695,,
80.24989923,70.8902842,125.8149713,400.1636113,7.831086153,0.03724141,,
80.65296252,71.5149451,126.113755,410.3143899,7.849710292,0.035993407,,
81.0560258,72.1646437,126.4411537,421.2117707,7.867385029,0.034782683,,
81.45908908,72.8164305,126.7861341,432.4625684,7.884147166,0.03360668,,
81.86215236,73.4887128,127.1248652,444.5997056,7.901258363,0.032477158,,
82.26521564,74.1773128,127.4607923,458.1324614,7.917489773,0.031381442,,
82.66827892,74.8685932,127.8059704,471.8113474,7.932878344,0.030317362,,
83.0713422,75.5816768,128.1047008,486.5570405,7.948590224,0.029295376,,
83.47440548,76.3182986,128.426077,501.6369961,7.963489474,0.028304132,,
83.87746876,77.0475889,128.7573268,517.905057,7.977607896,0.027341498,,
84.28053204,77.7812356,129.0628211,534.9005839,7.992029243,0.026417032,,
84.68359532,78.538141,129.3981662,552.4444029,8.005698476,0.02552044,,
85.08665861,79.3000377,129.7398709,571.1801222,8.018648503,0.024649915,,
85.48972189,80.0805593,130.049396,591.0448728,8.031876768,0.023813918,,
85.89278517,80.9734278,130.4023096,612.787637,8.044412102,0.023003262,,
86.29584845,81.8054839,130.7373031,637.3007918,8.056282717,0.022216175,,
86.69891173,82.6250805,131.0554712,663.2000755,8.068411982,0.021460368,,
87.10197501,83.4416382,131.3968275,689.815197,8.079901419,0.020727531,,
87.50503829,84.2739663,131.7372727,717.7648001,8.090779955,0.020016171,,
87.90810157,85.1152979,132.0455899,746.9526744,8.10189431,0.019333082,,
88.31116485,85.9598276,132.3837232,777.8872275,8.112420481,0.018670874,,
88.71422813,86.80876,132.7248611,811.6702305,8.122383179,0.018028082,,
89.11729141,87.6619876,133.0320855,849.3846404,8.132563596,0.017410883,,
89.5203547,88.5121972,133.3649634,887.7452226,8.142202019,0.016812608,,
89.92341798,89.363936,133.7060684,930.3678613,8.151323584,0.016232026,,
90.32648126,90.2008989,134.0146782,975.5698693,8.160642377,0.015674557,,
90.72954454,91.0406358,134.3557386,1022.952681,8.169463884,0.015134287,,
91.13260782,91.8627215,134.7165967,1075.975634,8.177809524,0.014610009,,
91.5356711,92.6741276,135.0339566,1130.58527,8.186336193,0.014106645,,
91.93873438,93.5280531,135.3649868,1185.700569,8.194405493,0.013618864,,
92.34179766,94.3303093,135.7180677,1247.183629,8.20203848,0.013145652,,
92.74486094,95.1066386,136.0215924,1310.637416,8.20983556,0.012691305,,
93.14792422,95.8696773,136.3589623,1374.956375,8.217213082,0.012251095,,
93.55098751,96.6040245,136.7035007,1442.088611,8.224190472,0.011824104,,
93.95405079,97.3292364,137.0502487,1510.70774,8.231316544,0.011414148,,
94.35711407,98.0305739,137.3898066,1580.95787,8.23805801,0.011017016,,
94.76017735,98.7184352,137.7465728,1654.461585,8.244432806,0.010631873,,
95.16324063,99.4075991,138.0542628,1730.355217,8.250942036,0.010262109,,
95.56630391,100.0569535,138.3871816,1811.202475,8.257098978,0.009903973,,
95.96936719,100.6935362,138.7356675,1894.909905,8.262920166,0.009556709,,
96.37243047,101.3082377,139.050716,1982.928473,8.268862671,0.009223323,,
96.77549375,101.9117059,139.4178505,2077.218301,8.274482739,0.008900477,,
97.17855703,102.4883936,139.7918242,2178.109168,8.279795583,0.008587487,,
97.58162031,103.0413891,140.1034494,2291.419828,8.285217723,0.008287016,,
97.9846836,103.57216,140.4353948,2419.551371,8.290344963,0.007996096,,
98.38774688,104.0580744,140.7791546,2559.465039,8.29519128,0.007714106,,
98.79081016,104.4836323,141.0833036,2712.577504,8.300135915,0.007443405,,
99.19387344,104.7534715,141.4162393,2897.801421,8.304811026,0.007181355,,
99.59693672,105.0570619,141.7688425,3128.432348,8.30922944,0.006927394,,
100,105.398769,142.0743963,3416.596391,8.447268003,0,,


==> figures/data/qrd_inexact256.csv <==
t-75-inexact,opt-75-inexact,t-75-exact,opt-75-exact,t-10-inexact,opt-10-inexact,t-10-exact,opt-10-exact,t-125-inexact,opt-125-inexact,t-125-exact,opt-125-exact
0,0.135217042,0,0.135217042,0,1.064155528,0,1.064155528,0,3.702024005,0,3.702024005
0.1017923,0.00677475,20.4464954,0.00665577,8.5672303,0.011231201,25.8300688,0.010654227,17.4980752,0.002418468,34.5389365,0.001443839
4.3625447,0.00584602,35.7053635,0.005857771,8.6604012,0.004434608,38.7740966,0.003591317,17.5996663,0.001216042,52.1481993,5.54E-05
4.4587614,0.005139078,46.5209696,0.005150482,12.8381676,0.001106544,51.4485887,0.001189783,22.1256653,2.39E-05,64.8490984,2.14E-06
8.7860783,0.004500396,58.3648379,0.004524492,12.9287955,0.000410133,66.7733802,0.000389564,22.2284185,9.64E-06,73.3611848,8.32E-08
8.8856469,0.003951137,70.2617462,0.003971194,17.2113457,0.000102951,81.4420559,0.000126632,26.54053,1.14E-06,82.6397126,3.27E-09
12.9970906,0.003465556,81.637991,0.003482759,17.3046487,3.49E-05,96.1572424,4.10E-05,30.8626817,1.19E-08,92.7800754,1.29E-10
13.0851733,0.003037552,91.1884185,0.003052086,21.8452435,1.12E-05,105.7761259,1.32E-05,30.960411,9.81E-09,102.9421422,5.12E-12
17.2331218,0.002658962,100.5798664,0.002672759,21.9350743,3.95E-06,115.5801456,4.28E-06,31.054836,9.79E-09,,
21.4032084,0.002327094,110.0672838,0.002339001,26.237962,1.09E-06,125.2338832,1.38E-06,31.1493334,9.82E-09,,
21.4926962,0.002035573,119.6159446,0.002045621,26.3345242,3.72E-07,135.2856171,4.46E-07,31.2411927,9.83E-09,,
21.5808578,0.001779392,129.1739146,0.001787968,30.6160175,1.16E-07,144.9655839,1.44E-07,31.3365708,9.83E-09,,
21.6694477,0.001554475,138.7417906,1.56E-03,30.7096177,4.13E-08,154.7495435,4.67E-08,31.4264697,9.83E-09,,
21.7569512,0.001357179,148.299164,1.36E-03,34.9850102,1.13E-08,164.538444,1.51E-08,35.653387,6.37E-10,,
21.8458228,0.001184256,157.7853558,1.19E-03,39.4344304,3.75E-09,173.9839759,4.89E-09,39.796795,7.60E-12,,
21.9328908,0.001032814,167.2582116,1.04E-03,39.526389,1.32E-09,183.7700424,1.59E-09,,,,
22.0195102,0.000900284,176.8974653,9.05E-04,39.6150168,5.12E-10,194.0101682,5.14E-10,,,,
22.1080421,0.000784389,186.4398229,7.89E-04,39.7035504,2.48E-10,205.0429397,1.67E-10,,,,
22.2069861,0.000683108,195.9158698,6.87E-04,39.7938679,1.64E-10,215.1204259,5.42E-11,,,,
26.5397819,0.000592077,205.5742216,5.98E-04,39.8874746,1.37E-10,220.6226161,1.76E-11,,,,
30.8838595,0.000515499,215.0595196,5.21E-04,39.9790176,1.30E-10,225.5581806,5.73E-12,,,,
30.9717805,0.0004487,224.7769591,4.53E-04,40.0681021,1.28E-10,,,,,,
31.0595856,0.000390422,234.3643243,3.94E-04,40.157396,1.28E-10,,,,,,
31.150902,0.000339604,244.1301793,3.43E-04,40.2489229,1.29E-10,,,,,,
31.2392841,0.000295312,253.7024368,2.98E-04,44.5692705,3.58E-12,,,,,,
31.3277578,0.000256724,263.3368475,2.59E-04,44.6569881,1.53E-12,,,,,,
31.4189747,0.00022312,272.8301272,2.25E-04,,,,,,,,
31.5066304,0.000193868,282.6789996,1.96E-04,,,,,,,,
31.594832,0.000168412,292.6804526,1.70E-04,,,,,,,,
31.6829274,0.000146269,302.444648,1.48E-04,,,,,,,,
31.782483,0.000127014,312.0532592,1.28E-04,,,,,,,,
31.8758221,0.000110274,321.7169552,1.12E-04,,,,,,,,
31.9639722,9.57E-05,331.2375252,9.69E-05,,,,,,,,
32.0517541,8.31E-05,340.7246955,8.42E-05,,,,,,,,
32.1395523,7.21E-05,350.2155768,7.31E-05,,,,,,,,
32.2272522,6.26E-05,359.7512682,6.35E-05,,,,,,,,
32.315804,5.43E-05,369.380279,5.51E-05,,,,,,,,
32.4060442,4.71E-05,378.920697,4.78E-05,,,,,,,,
32.4943396,4.09E-05,388.591003,4.15E-05,,,,,,,,
32.5819954,3.55E-05,398.2647921,3.61E-05,,,,,,,,
32.6693125,3.08E-05,407.7775137,3.13E-05,,,,,,,,
32.7563499,2.67E-05,417.8017421,2.72E-05,,,,,,,,
32.8449601,2.32E-05,427.6839572,2.36E-05,,,,,,,,
32.93177,2.01E-05,437.2006006,2.05E-05,,,,,,,,
33.0198851,1.75E-05,446.8135852,1.78E-05,,,,,,,,
33.1066869,1.52E-05,456.2638478,1.54E-05,,,,,,,,
33.1940598,1.32E-05,465.9741388,1.34E-05,,,,,,,,
33.2816402,1.15E-05,475.4489077,1.16E-05,,,,,,,,
33.3692811,1.00E-05,485.1354377,1.01E-05,,,,,,,,
33.456632,8.71E-06,494.8567718,8.78E-06,,,,,,,,
33.544955,7.59E-06,504.8157207,7.62E-06,,,,,,,,
33.6341163,6.63E-06,514.3157348,6.62E-06,,,,,,,,
37.8625065,5.12E-06,523.9430012,5.75E-06,,,,,,,,
42.0211022,4.44E-06,534.2007229,5.00E-06,,,,,,,,
42.10899,3.85E-06,544.6824075,4.34E-06,,,,,,,,
42.1984455,3.35E-06,554.7031979,3.77E-06,,,,,,,,
42.2958092,2.90E-06,564.427738,3.27E-06,,,,,,,,
42.3856367,2.52E-06,574.1800089,2.85E-06,,,,,,,,
42.4724771,2.19E-06,583.7213323,2.47E-06,,,,,,,,
42.5623558,1.90E-06,593.2302074,2.15E-06,,,,,,,,
42.6520079,1.65E-06,602.9277165,1.87E-06,,,,,,,,
42.7395005,1.43E-06,612.4741521,1.62E-06,,,,,,,,
42.8304572,1.24E-06,622.0565342,1.41E-06,,,,,,,,
42.9220911,1.08E-06,631.6713277,1.23E-06,,,,,,,,
43.0119479,9.38E-07,641.23439,1.07E-06,,,,,,,,
43.0991615,8.15E-07,650.7367942,9.27E-07,,,,,,,,
43.1869231,7.08E-07,660.3099605,8.06E-07,,,,,,,,
43.2751208,6.14E-07,669.8388989,7.01E-07,,,,,,,,
43.3645641,5.34E-07,679.3843392,6.09E-07,,,,,,,,
43.452273,4.63E-07,689.0459856,5.30E-07,,,,,,,,
43.5458844,4.03E-07,698.5694831,4.61E-07,,,,,,,,
43.6426252,3.50E-07,708.3503442,4.01E-07,,,,,,,,
43.7335242,3.04E-07,718.5705534,3.49E-07,,,,,,,,
43.8231485,2.64E-07,728.0529332,3.04E-07,,,,,,,,
43.9130327,2.29E-07,737.9918357,2.64E-07,,,,,,,,
44.0029671,1.99E-07,748.2872613,2.30E-07,,,,,,,,
44.0904596,1.73E-07,758.0979297,2.00E-07,,,,,,,,
44.1780081,1.51E-07,767.6306711,1.74E-07,,,,,,,,
44.2652084,1.31E-07,777.1336228,1.52E-07,,,,,,,,
44.3613318,1.14E-07,786.9294868,1.32E-07,,,,,,,,
44.4537405,9.96E-08,796.4284279,1.15E-07,,,,,,,,
44.5415343,8.68E-08,806.121259,1.00E-07,,,,,,,,
44.6289919,7.58E-08,816.3138507,8.71E-08,,,,,,,,
44.7177714,6.62E-08,825.8839282,7.58E-08,,,,,,,,
44.8069582,5.79E-08,835.4025517,6.60E-08,,,,,,,,
44.894231,5.07E-08,844.93674,5.75E-08,,,,,,,,
44.9812971,4.45E-08,854.503482,5.01E-08,,,,,,,,
45.0696702,3.91E-08,864.0733539,4.36E-08,,,,,,,,
45.1600935,3.44E-08,873.6174805,3.80E-08,,,,,,,,
45.2476054,3.04E-08,883.1598242,3.31E-08,,,,,,,,
45.3349386,2.70E-08,892.8099498,2.89E-08,,,,,,,,
45.422633,2.40E-08,902.4420475,2.52E-08,,,,,,,,
45.5119036,2.14E-08,912.0693129,2.19E-08,,,,,,,,
45.5987415,1.91E-08,921.6390682,1.91E-08,,,,,,,,
45.6856568,1.72E-08,931.3227331,1.67E-08,,,,,,,,
45.7737562,1.56E-08,941.0453903,1.45E-08,,,,,,,,
45.8614324,1.42E-08,950.691325,1.27E-08,,,,,,,,
45.9483832,1.29E-08,960.3118839,1.10E-08,,,,,,,,
46.0382077,1.19E-08,969.9071835,9.62E-09,,,,,,,,
46.1252628,1.10E-08,974.7471305,8.39E-09,,,,,,,,
46.2127971,1.03E-08,979.5566303,7.32E-09,,,,,,,,
46.3004007,9.61E-09,984.3923546,6.38E-09,,,,,,,,
46.388736,9.06E-09,989.4360052,5.57E-09,,,,,,,,
46.4873465,8.59E-09,995.0182116,4.86E-09,,,,,,,,
46.5758922,8.20E-09,999.8979104,4.24E-09,,,,,,,,
46.6635208,7.86E-09,1004.724237,3.70E-09,,,,,,,,
46.7502948,7.58E-09,1009.505307,3.23E-09,,,,,,,,
46.838329,7.35E-09,1014.301241,2.81E-09,,,,,,,,
46.9248152,7.16E-09,1019.152236,2.46E-09,,,,,,,,
47.0121925,7.00E-09,1023.97295,2.14E-09,,,,,,,,
47.1040667,6.86E-09,1028.806045,1.87E-09,,,,,,,,
47.1931916,6.76E-09,1033.719033,1.63E-09,,,,,,,,
47.2810766,6.67E-09,1038.512575,1.43E-09,,,,,,,,
47.3747489,6.60E-09,1043.358733,1.24E-09,,,,,,,,
51.5675037,2.03E-10,1048.224423,1.09E-09,,,,,,,,
51.6540951,1.76E-10,1053.024626,9.49E-10,,,,,,,,
51.741067,1.52E-10,1058.130367,8.28E-10,,,,,,,,
51.8329606,1.31E-10,1063.491948,7.23E-10,,,,,,,,
55.9558531,1.14E-10,1068.426202,6.32E-10,,,,,,,,
60.0337804,9.83E-11,1073.287651,5.52E-10,,,,,,,,
60.1210276,8.50E-11,1078.071371,4.82E-10,,,,,,,,
60.2084963,7.35E-11,1082.92586,4.21E-10,,,,,,,,
60.2956425,6.36E-11,1087.725691,3.68E-10,,,,,,,,
60.3850787,5.50E-11,1092.573395,3.21E-10,,,,,,,,
60.4728803,4.77E-11,1097.692205,2.81E-10,,,,,,,,
60.5621926,4.12E-11,1102.522109,2.45E-10,,,,,,,,
60.6501714,3.57E-11,1107.481219,2.14E-10,,,,,,,,
60.7383387,3.09E-11,1112.304555,1.87E-10,,,,,,,,
60.8296546,2.67E-11,1117.163647,1.64E-10,,,,,,,,
60.917911,2.31E-11,1121.941235,1.43E-10,,,,,,,,
61.0051691,2.00E-11,1126.727423,1.25E-10,,,,,,,,
61.0927778,1.73E-11,1131.470399,1.09E-10,,,,,,,,
61.1885592,1.50E-11,1136.265938,9.55E-11,,,,,,,,
61.2762176,1.30E-11,1141.041767,8.35E-11,,,,,,,,
61.3635149,1.12E-11,1145.820927,7.30E-11,,,,,,,,
61.4515419,9.73E-12,1150.596522,6.38E-11,,,,,,,,
61.5400811,8.43E-12,1155.348439,5.58E-11,,,,,,,,
61.6284318,7.27E-12,,,,,,,,,,
61.7161375,6.31E-12,,,,,,,,,,
61.8062944,5.47E-12,,,,,,,,,,
61.8922849,4.75E-12,,,,,,,,,,
61.9795845,4.09E-12,,,,,,,,,,
62.0680364,3.55E-12,,,,,,,,,,
62.1562438,3.07E-12,,,,,,,,,,
62.2438056,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,


==> figures/data/qrd_maxmix.csv <==
lambda,q2,q4,q8,q16,q32,q64,c2,c4,c8,c16,c32,c64
0,1.04E-05,1.44E-06,2.86E-07,6.70E-08,1.65E-08,4.10E-09,2.50E-07,6.25E-08,1.56E-08,3.91E-09,9.77E-10,2.44E-10
1,0.117970375,0.023133143,0.004888243,0.001153101,0.00028373,7.06E-05,0.213915769,0.090493704,0.031342993,0.009431613,0.002604723,0.000685732
2,0.416793175,0.133248228,0.032912009,0.008029887,0.001990608,0.000496517,0.580345431,0.378536551,0.197409071,0.081567948,0.027752093,0.008256127
3,0.702841301,0.363702064,0.120490953,0.032367146,0.008228694,0.002065551,0.819456862,0.683733905,0.496825351,0.296189211,0.139760776,0.05285206
4,0.871903881,0.632813284,0.3061129,0.101133234,0.027581617,0.007058228,0.929417253,0.866051956,0.757319469,0.593345336,0.39237516,0.207960107
5,0.949382888,0.827086203,0.557209262,0.251883934,0.080580225,0.021733392,0.973433997,0.94791273,0.899791575,0.813924343,0.675335884,0.486489093
6,0.980794736,0.928316755,0.772071679,0.481279906,0.201722969,0.061613506,0.990143775,0.980432553,0.961433865,0.925056478,0.858232582,0.744606485
7,0.992842379,0.972187685,0.899922269,0.708677971,0.40668174,0.15669687,0.996362748,0.992745304,0.985569268,0.971448666,0.944102871,0.892764768
8,0.997352692,0.989535207,0.959997226,0.863185426,0.638870468,0.334414398,0.998660389,0.997323467,0.994657666,0.989358029,0.978885036,0.958431842
9,0.999023978,0.996114389,0.984744558,0.943083456,0.817693233,0.564032203,0.999506976,0.999014316,0.998030089,0.996065992,0.992155154,0.98440226
10,0.999640625,0.998565206,0.994303612,0.977867102,0.920235082,0.763609091,0.999818598,0.999637246,0.999274689,0.998550167,0.997103485,0.994219536
11,0.999867747,0.999471379,0.997891781,0.991665376,0.968118563,0.890362173,0.999933262,0.999866531,0.999733089,0.999466285,0.998932996,0.9978677
12,0.99995134,0.999805416,0.999222572,0.996904695,0.987842135,0.954542839,0.999975448,0.999950897,0.999901797,0.999803609,0.999607277,0.999214785
13,0.999982098,0.9999284,0.99971373,0.998857006,0.995460956,0.982345217,0.999990968,0.999981936,0.999963872,0.999927746,0.999855499,0.999711029
14,0.999993414,0.999973657,0.999894648,0.999578893,0.998320338,0.993356109,0.999996677,0.999993354,0.999986709,0.999973418,0.999946837,0.999893679
15,0.999997577,0.999990309,0.999961238,0.999844993,0.999380658,0.997533484,0.999998778,0.999997555,0.99999511,0.999990221,0.999980442,0.999960885
16,0.999999109,0.999996435,0.999985739,0.999942963,0.999771951,0.999089361,0.99999955,0.999999101,0.999998201,0.999996402,0.999992805,0.99998561
17,0.999999672,0.999998688,0.999994754,0.999979016,0.999916076,0.999664527,0.999999835,0.999999669,0.999999338,0.999998677,0.999997353,0.999994706
18,0.999999879,0.999999517,0.99999807,0.99999228,0.999969122,0.999876519,0.999999939,0.999999878,0.999999757,0.999999513,0.999999026,0.999998053
19,0.999999956,0.999999822,0.99999929,0.99999716,0.99998864,0.999954565,0.999999978,0.999999955,0.99999991,0.999999821,0.999999642,0.999999284
20,0.999999984,0.999999935,0.999999739,0.999998955,0.999995821,0.999983284,0.999999992,0.999999984,0.999999967,0.999999934,0.999999868,0.999999736
21,0.999999994,0.999999976,0.999999904,0.999999616,0.999998463,0.99999385,0.999999997,0.999999994,0.999999988,0.999999976,0.999999952,0.999999903
22,0.999999998,0.999999991,0.999999965,0.999999859,0.999999434,0.999997738,0.999999999,0.999999998,0.999999996,0.999999991,0.999999982,0.999999964
23,0.999999999,0.999999997,0.999999987,0.999999948,0.999999792,0.999999168,1,0.999999999,0.999999998,0.999999997,0.999999993,0.999999987
24,1,0.999999999,0.999999995,0.999999981,0.999999923,0.999999694,1,1,0.999999999,0.999999999,0.999999998,0.999999995
25,1,1,0.999999998,0.999999993,0.999999972,0.999999887,1,1,1,1,0.999999999,0.999999998


==> figures/data/rate_distortions.csv <==
i,c25,c3,c45,q4e,q4i,q5e,q5i,q7e,q7i
0,60.43863505,71.70915378,105.52071,0.294403445,0.294403445,0.650317998,0.650317998,2.199734639,2.199734639
1,0.000535204,0.001032356,0.002184087,0.036449008,0.036600281,0.034593726,0.03651567,0.01064222,0.0120646
2,0.000467759,0.000770387,4.67E-04,0.028807126,0.028841427,0.019502439,0.018717497,0.001591637,0.003744647
3,0.000408729,5.74E-04,9.90E-05,0.022642433,0.022510625,0.010889471,0.010581263,0.000237544,0.000234276
4,0.000357075,4.28E-04,2.09E-05,0.017717319,0.017110422,0.006038595,0.005928617,3.54111E-05,9.13868E-05
5,0.000311888,3.18E-04,4.41E-06,0.013812909,0.013326751,0.003331512,0.00262124,5.29076E-06,1.56977E-05
6,0.000272367,2.37E-04,9.29E-07,0.010736859,0.010213042,0.001831188,0.001489069,7.93422E-07,1.14583E-06
7,0.000237811,1.76E-04,1.96E-07,0.00832557,0.007935131,0.001004043,0.000828442,1.19446E-07,2.86235E-07
8,0.000207602,1.31E-04,4.12E-08,0.006443091,0.006150393,0.000549771,0.000458765,1.80508E-08,1.26465E-08
9,1.81E-04,9.70E-05,8.68E-09,0.004978365,0.004745872,0.000300905,0.000253984,2.737E-09,1.42247E-09
10,1.58E-04,7.20E-05,1.83E-09,0.003841822,0.003645918,0.000164747,0.000141874,4.16268E-10,2.93925E-10
11,1.38E-04,5.34E-05,3.85E-10,0.002961928,0.002788473,9.02788E-05,5.96432E-05,6.34849E-11,1.83595E-11
12,1.20E-04,3.96E-05,8.11E-11,0.002281989,0.002123113,4.95333E-05,3.26331E-05,,
13,1.05E-04,2.94E-05,,0.001757352,0.001609202,2.72178E-05,1.80564E-05,,
14,9.16E-05,2.18E-05,,0.001353018,0.001214212,1.498E-05,1.00006E-05,,
15,7.99E-05,1.61E-05,,0.001041676,0.000859946,8.25846E-06,5.56167E-06,,
16,6.96E-05,1.20E-05,,0.000802088,0.000661247,4.56052E-06,3.12942E-06,,
17,6.07E-05,8.87E-06,,0.000617784,0.000505077,2.52259E-06,1.81E-06,,
18,5.29E-05,6.57E-06,,0.000476031,0.000388602,1.39756E-06,1.10643E-06,,
19,4.61E-05,4.87E-06,,0.000366999,0.000296972,7.75471E-07,2.93767E-07,,
20,4.02E-05,3.60E-06,,0.000283117,0.000228336,4.3092E-07,1.62355E-07,,
21,3.50E-05,2.67E-06,,0.000218561,0.000176006,2.39792E-07,8.6622E-08,,
22,3.05E-05,1.98E-06,,0.000168852,0.000135481,1.33613E-07,4.73558E-08,,
23,2.66E-05,1.46E-06,,0.000130553,0.000104112,7.45427E-08,2.63308E-08,,
24,2.32E-05,1.08E-06,,0.000101024,7.98455E-05,4.16367E-08,1.46677E-08,,
25,2.02E-05,8.03E-07,,7.82408E-05,6.10901E-05,2.32828E-08,8.20894E-09,,
26,1.76E-05,5.95E-07,,6.06471E-05,4.66136E-05,1.30332E-08,4.64648E-09,,
27,1.53E-05,4.40E-07,,4.70497E-05,3.54605E-05,7.303E-09,2.69582E-09,,
28,1.34E-05,3.26E-07,,3.65316E-05,2.68899E-05,4.096E-09,1.64077E-09,,
29,1.16E-05,2.41E-07,,2.83885E-05,1.89679E-05,2.29934E-09,4.69336E-10,,
30,1.01E-05,1.79E-07,,2.20785E-05,1.46947E-05,1.29185E-09,2.61436E-10,,
31,8.83E-06,1.32E-07,,1.71847E-05,1.13713E-05,7.26383E-10,1.45914E-10,,
32,7.69E-06,9.80E-08,,1.33859E-05,8.71152E-06,4.08739E-10,8.18379E-11,,
33,6.70E-06,7.26E-08,,1.04347E-05,6.76653E-06,2.30159E-10,4.6426E-11,,
34,5.83E-06,5.37E-08,,8.14E-06,5.22247E-06,1.29691E-10,2.06124E-11,,
35,5.08E-06,3.98E-08,,6.35436E-06,4.05427E-06,7.31214E-11,1.13629E-11,,
36,4.42E-06,2.94E-08,,4.96375E-06,3.15696E-06,4.1256E-11,6.36969E-12,,
37,3.85E-06,2.18E-08,,3.87997E-06,2.45481E-06,2.3287E-11,3.57502E-12,,
38,3.35E-06,1.61E-08,,3.0347E-06,1.90547E-06,1.31507E-11,2.01431E-12,,
39,2.92E-06,1.20E-08,,2.37498E-06,1.4759E-06,7.43227E-12,1.14907E-12,,
40,2.54E-06,8.85E-09,,1.85974E-06,1.14028E-06,4.20258E-12,6.69516E-13,,
41,2.21E-06,6.55E-09,,1.45707E-06,8.78435E-07,2.3763E-12,4.10039E-13,,
42,1.93E-06,4.85E-09,,1.14219E-06,6.7455E-07,1.34608E-12,1.17886E-13,,
43,1.68E-06,3.59E-09,,8.95803E-07,5.16216E-07,,,,
44,1.46E-06,2.66E-09,,7.02902E-07,3.67146E-07,,,,
45,1.27E-06,1.97E-09,,5.51794E-07,2.87158E-07,,,,
46,1.11E-06,1.46E-09,,4.33361E-07,2.24248E-07,,,,
47,9.64E-07,1.08E-09,,3.40492E-07,1.74791E-07,,,,
48,8.39E-07,7.98E-10,,2.67632E-07,1.35938E-07,,,,
49,7.30E-07,5.91E-10,,2.10445E-07,1.05449E-07,,,,
50,6.36E-07,4.38E-10,,1.65539E-07,8.15609E-08,,,,
51,5.53E-07,3.24E-10,,1.30262E-07,6.28835E-08,,,,
52,4.82E-07,2.40E-10,,1.02537E-07,4.58855E-08,,,,
53,4.19E-07,1.78E-10,,8.07399E-08,3.60079E-08,,,,
54,3.65E-07,1.31E-10,,6.35963E-08,2.80577E-08,,,,
55,3.18E-07,9.73E-11,,5.0108E-08,2.19859E-08,,,,
56,2.77E-07,,,3.9492E-08,1.72769E-08,,,,
57,2.41E-07,,,3.11338E-08,1.3552E-08,,,,
58,2.10E-07,,,2.45512E-08,1.06077E-08,,,,
59,1.82E-07,,,1.93654E-08,8.28283E-09,,,,
60,1.59E-07,,,1.52787E-08,6.4496E-09,,,,
61,1.38E-07,,,1.20574E-08,5.00667E-09,,,,
62,1.20E-07,,,9.51743E-09,3.87354E-09,,,,
63,1.05E-07,,,7.51421E-09,2.98627E-09,,,,
64,9.12E-08,,,5.93392E-09,2.13745E-09,,,,
65,7.94E-08,,,4.68694E-09,1.6837E-09,,,,
66,6.91E-08,,,3.70276E-09,1.32379E-09,,,,
67,6.01E-08,,,2.92581E-09,1.03856E-09,,,,
68,5.23E-08,,,2.31232E-09,8.12781E-10,,,,
69,4.56E-08,,,1.82781E-09,6.34324E-10,,,,
70,3.97E-08,,,1.44507E-09,4.93533E-10,,,,
71,3.45E-08,,,1.14267E-09,3.82718E-10,,,,
72,3.00E-08,,,9.03703E-10,2.95744E-10,,,,
73,2.62E-08,,,7.14827E-10,2.12251E-10,,,,
74,2.28E-08,,,5.65513E-10,1.67513E-10,,,,
75,1.98E-08,,,4.47455E-10,1.3195E-10,,,,
76,1.72E-08,,,3.54094E-10,1.03711E-10,,,,
77,1.50E-08,,,2.80256E-10,8.13068E-11,,,,
78,1.31E-08,,,2.21843E-10,6.35662E-11,,,,
79,1.14E-08,,,1.75629E-10,4.81561E-11,,,,
80,9.90E-09,,,1.39059E-10,3.79625E-11,,,,
81,8.62E-09,,,1.10118E-10,3.00059E-11,,,,
82,7.50E-09,,,8.7211E-11,2.36701E-11,,,,
83,6.53E-09,,,6.90774E-11,1.8625E-11,,,,
84,5.68E-09,,,5.47209E-11,1.46233E-11,,,,
85,4.94E-09,,,4.33536E-11,1.14452E-11,,,,
86,4.30E-09,,,3.43491E-11,8.92987E-12,,,,
87,3.75E-09,,,2.72214E-11,6.94439E-12,,,,
88,3.26E-09,,,2.15687E-11,5.37695E-12,,,,
89,2.84E-09,,,1.70957E-11,3.86461E-12,,,,
90,2.47E-09,,,1.35495E-11,3.05639E-12,,,,
91,2.15E-09,,,1.07404E-11,2.41346E-12,,,,
92,1.87E-09,,,,,,,,
93,1.63E-09,,,,,,,,
94,1.42E-09,,,,,,,,
95,1.23E-09,,,,,,,,
96,1.07E-09,,,,,,,,
97,9.35E-10,,,,,,,,
98,8.14E-10,,,,,,,,
99,7.08E-10,,,,,,,,
100,6.16E-10,,,,,,,,

